General superconvergence for kernel-based approximation

Kernel interpolation is a fundamental technique for approximating functions from scattered data, with a well-understood convergence theory when interpolating elements of a reproducing kernel Hilbert space. Beyond this classical setting, research has focused on two regimes: misspecified interpolation, where the kernel smoothness exceeds that of the target function, and superconvergence, where the target is smoother than the Hilbert space. This work addresses the latter, where smoother target functions yield improved convergence rates, and extends existing results by characterizing superconvergence for projections in general Hilbert spaces. We show that functions lying in ranges of certain operators, including adjoint of embeddings, exhibit accelerated convergence, which we extend across interpolation scales between these ranges and the full Hilbert space. In particular, we analyze Mercer operators and embeddings into $L_p$ spaces, linking the images of adjoint operators to Mercer power spaces. Applications to Sobolev spaces are discussed in detail, highlighting how superconvergence depends critically on boundary conditions. Our findings generalize and refine previous results, offering a broader framework for understanding and exploiting superconvergence. The results are supported by numerical experiments.

==> Figures/data/rates-r=1.txt <==
L1 L2 L_inf r_f
0.555964819586 0.543078437921 0.494033608610 0.500000000000
0.647545810413 0.641079061298 0.574296510620 0.600000000000
0.727023578397 0.726378781857 0.652541475256 0.700000000000
0.831720322466 0.830917902575 0.758229595245 0.800000000000
0.933469946408 0.939649796195 0.853588818050 0.900000000000
1.007242117720 1.020515746043 0.967756609958 1.000000000000
1.126422240715 1.143691194629 1.079737834215 1.100000000000
1.223590960831 1.241369458855 1.200957868648 1.200000000000
1.338549134482 1.363820302442 1.284354930081 1.300000000000
1.418432322571 1.427915651277 1.293754421452 1.400000000000
1.545839731520 1.576399616825 1.458381488181 1.500000000000
1.663894555231 1.711220525752 1.657695733695 1.600000000000
1.749144675891 1.797843795825 1.700784909673 1.700000000000
1.844874138695 1.874941975013 1.722782061820 1.800000000000
1.922873806598 1.960698246867 1.762869008280 1.900000000000
1.982422097131 2.023908369691 1.878956179192 2.000000000000
2.009900178386 2.045811730498 1.924885380729 2.100000000000
2.018651969255 2.058690297565 1.956619526612 2.200000000000
2.026823085133 2.071237690140 1.961187310032 2.300000000000
2.027923607027 2.069608113771 1.982234567229 2.400000000000
2.027828317781 2.072991556484 1.987646405860 2.500000000000


==> Figures/data/rates-r=2.txt <==
L1 L2 L_inf r_f
0.561638158073 0.546455801184 0.510711298396 0.500000000000
0.651077196755 0.640935019906 0.601436180650 0.600000000000
0.725283807246 0.723035472849 0.674566245403 0.700000000000
0.832530285169 0.830192368757 0.785507922606 0.800000000000
0.930021310335 0.933824745974 0.870864936498 0.900000000000
1.026453417953 1.037061731803 1.032719381806 1.000000000000
1.136228433505 1.159028083486 1.159326737746 1.100000000000
1.226454747981 1.232264159834 1.135642536918 1.200000000000
1.346745677846 1.370253394252 1.295705283556 1.300000000000
1.397949076184 1.408286450085 1.303718144680 1.400000000000
1.553282747736 1.589720119544 1.555910738108 1.500000000000
1.606310812379 1.628653609037 1.559522550904 1.600000000000
1.720159142163 1.730801116419 1.604273285755 1.700000000000
1.820758408811 1.855494330576 1.762887771351 1.800000000000
1.937988710606 1.956326112212 1.794349681138 1.900000000000
2.016789782011 2.066238149166 1.997980735630 2.000000000000
2.165055501413 2.211686480783 2.129904048714 2.100000000000
2.260273880621 2.293026919801 2.191336946676 2.200000000000
2.362422498921 2.397989718096 2.296299371413 2.300000000000
2.413891977120 2.452720624154 2.278867446649 2.400000000000
2.535050321895 2.568899077651 2.498114860603 2.500000000000
2.634522299619 2.677070191005 2.559501476901 2.600000000000
2.754692707127 2.818926375143 2.672181841224 2.700000000000
2.865358818257 2.915274737355 2.692904948636 2.800000000000
2.993372097061 3.111792229245 3.121949656091 2.900000000000
3.078378829951 3.146301109975 2.929887885803 3.000000000000
3.162042575417 3.179694786240 2.989662871148 3.100000000000
3.285747577124 3.382367161721 3.157157217288 3.200000000000
3.347454089689 3.442891964469 3.306691098991 3.300000000000
3.493016763548 3.586937649429 3.404025304182 3.400000000000
3.610940364586 3.729060945929 3.546536948695 3.500000000000
3.679491707330 3.740143470951 3.440239397440 3.600000000000
3.883161519921 4.093381855224 3.995209975468 3.700000000000
3.960206389684 4.050350364273 3.734433571971 3.800000000000
4.058708547548 4.118924498139 3.805046460387 3.900000000000
4.160426075879 4.264786179567 3.937907135284 4.000000000000
4.230476981317 4.309726940567 3.964112335526 4.100000000000
4.238174234371 4.301734221075 3.890056706843 4.200000000000
4.279158115388 4.384744174345 4.108499539617 4.300000000000
4.272401590407 4.374046617942 3.989065583227 4.400000000000
4.274562488687 4.370103354041 3.982411738933 4.500000000000
4.253044785168 4.367543207811 3.996703271328 4.600000000000
4.232647525030 4.354528502103 4.003905282340 4.700000000000
4.249438137694 4.358350546258 4.001241173967 4.800000000000
4.230818532252 4.339846796406 3.992878854712 4.900000000000
4.243128552691 4.356221565722 3.991296317802 5.000000000000


==> Figures/data/sample_funcs_r=0.8.txt <==
x f1 f2 f3 f4 f5
0.000000000000 0.460409479896 0.753708589929 0.764353685219 1.884590332182 -0.166576034931
0.001000000000 0.451534287658 0.740935090001 0.776596548005 1.902537990586 -0.177170746140
0.002000000000 0.472416730534 0.729381648967 0.778275035192 1.917739434425 -0.166823236769
0.003000000000 0.483830499388 0.688553914931 0.789291316666 1.924210729463 -0.167576357304
0.004000000000 0.469679877229 0.677078849707 0.772427245810 1.935259638462 -0.159626218120
0.005000000000 0.475648107530 0.685155169282 0.760377110994 1.914449102116 -0.144075860391
0.006000000000 0.464521450619 0.674177254779 0.742498353148 1.890824129671 -0.163381285916
0.007000000000 0.465510270611 0.654103031338 0.741718881758 1.872928187649 -0.144663145270
0.008000000000 0.455474549573 0.645334949683 0.730238954439 1.870135870968 -0.109315216831
0.009000000000 0.446782844632 0.621387885956 0.715102031303 1.894362881823 -0.109646694543
0.010000000000 0.436637953075 0.583586896414 0.712254849093 1.883158304849 -0.090341333375
0.011000000000 0.476209827559 0.568483467735 0.690609602868 1.891886885013 -0.062989467076
0.012000000000 0.466624856968 0.544601356263 0.683228085584 1.888389137245 -0.068265842862
0.013000000000 0.491175967000 0.520073855059 0.669906819923 1.893111929687 -0.063855536934
0.014000000000 0.487987481447 0.502788957016 0.686473204005 1.914847767776 -0.058562651139
0.015000000000 0.482795907403 0.484417628244 0.704319248288 1.896153865126 -0.076395579949
0.016000000000 0.487169137273 0.482022690733 0.731424590323 1.886415527089 -0.073453538015
0.017000000000 0.493033758408 0.473528325089 0.716251483121 1.858646080837 -0.092623403688
0.018000000000 0.491801313737 0.468633932181 0.709272612613 1.844727606333 -0.103067724730
0.019000000000 0.508790657657 0.466721374505 0.682858489353 1.837390845968 -0.100101003564
0.020000000000 0.519749702099 0.465591590297 0.657474661375 1.823478393496 -0.127250112907
0.021000000000 0.537306347081 0.459602479119 0.634322655090 1.825715627099 -0.156559727734
0.022000000000 0.549828947267 0.457506730395 0.630288522368 1.820418205538 -0.204829586502
0.023000000000 0.560325524170 0.433343692518 0.627721248412 1.795455563800 -0.239432288681
0.024000000000 0.530549379310 0.402663031154 0.616846447512 1.777980524310 -0.247590549666
0.025000000000 0.528820289151 0.364664252579 0.613219293450 1.771273817966 -0.273262067934
0.026000000000 0.553374548775 0.334484789499 0.606722934276 1.765918606123 -0.300031058593
0.027000000000 0.547195878422 0.348762729652 0.608407510099 1.746528297317 -0.293567491183
0.028000000000 0.529777671936 0.345658347543 0.613478819049 1.726927047013 -0.262592049291
0.029000000000 0.540574233097 0.322177836587 0.616436052344 1.721734205691 -0.241055028207
0.030000000000 0.531545546487 0.305411989552 0.605418365685 1.680195179431 -0.218040452829
0.031000000000 0.544318036128 0.303655874286 0.581907662046 1.642728535823 -0.218080829446
0.032000000000 0.527926289313 0.314314996876 0.559996229046 1.619893217154 -0.224323444073
0.033000000000 0.511935219631 0.313048687975 0.557787758597 1.625276444222 -0.251633751784
0.034000000000 0.469525995939 0.306470340484 0.536590637497 1.636012885870 -0.265575231907
0.035000000000 0.436369822350 0.305890114609 0.518677524552 1.666621103585 -0.305216548257
0.036000000000 0.435515656825 0.277528495150 0.510476960650 1.686403334596 -0.352525248265
0.037000000000 0.419403470631 0.260062072299 0.482379516851 1.706159959561 -0.384674783686
0.038000000000 0.424217558077 0.296470561115 0.475072201349 1.713711141352 -0.380522239187
0.039000000000 0.410614865423 0.307512659733 0.476234398655 1.733480115389 -0.397600832948
0.040000000000 0.398449969104 0.316926441262 0.467067637114 1.768131218397 -0.408418992360
0.041000000000 0.366773351377 0.340504994889 0.463627332658 1.795992107653 -0.421412234731
0.042000000000 0.332706021799 0.343557510006 0.468111025651 1.816125567250 -0.440422126721
0.043000000000 0.287861220800 0.371384343314 0.447817978994 1.827198363898 -0.464413906866
0.044000000000 0.239235253217 0.414675006977 0.406650511257 1.839277793553 -0.459641129417
0.045000000000 0.201285340598 0.458106697898 0.383534528090 1.876616381674 -0.469624053322
0.046000000000 0.199859295619 0.475002497197 0.401578701546 1.866254661819 -0.458619631297
0.047000000000 0.188066933925 0.515961710112 0.413661682717 1.869955644092 -0.448787395606
0.048000000000 0.170437118074 0.569067836434 0.416356717701 1.851154301211 -0.442434151022
0.049000000000 0.173166586359 0.601301538824 0.404276158507 1.841298604402 -0.413750319186
0.050000000000 0.166760976696 0.611936468061 0.412660085937 1.833846451029 -0.401668646153
0.051000000000 0.170715368688 0.600468795722 0.408337569028 1.814399358749 -0.402560234992
0.052000000000 0.174494291095 0.602158879125 0.374492069992 1.832769059717 -0.408216787226
0.053000000000 0.220004325441 0.590290380508 0.364529498250 1.839217148902 -0.389557143083
0.054000000000 0.282190049200 0.587403661702 0.363427210584 1.819588572165 -0.396916829445
0.055000000000 0.330640379104 0.588999452120 0.357625628442 1.786124916355 -0.405591766335
0.056000000000 0.362489901616 0.588861985598 0.363203124327 1.780038718264 -0.394495272156
0.057000000000 0.376460507634 0.602365103191 0.359474368583 1.773234015457 -0.381250708701
0.058000000000 0.381519843776 0.597574482493 0.383792558920 1.737736263421 -0.367675665847
0.059000000000 0.403162735407 0.601466536894 0.378552642425 1.722496731096 -0.362262875124
0.060000000000 0.450719429938 0.596322604498 0.370575009301 1.679694911374 -0.380967664547
0.061000000000 0.472867779906 0.578721835175 0.382695063619 1.643057236478 -0.383174477253
0.062000000000 0.460598737720 0.578526045692 0.390923718011 1.637677414490 -0.369140829898
0.063000000000 0.462787271963 0.596874390082 0.410413672510 1.621997474873 -0.339294328206
0.064000000000 0.474157676472 0.617581694681 0.440324287325 1.604205359519 -0.329716608786
0.065000000000 0.480763034780 0.617966891486 0.447087057706 1.569497362804 -0.376853728140
0.066000000000 0.526778433639 0.640832606205 0.461086504039 1.562468799015 -0.423546169059
0.067000000000 0.560038679262 0.679298108119 0.460651086943 1.570597498628 -0.408370782339
0.068000000000 0.612427270509 0.703544640373 0.469785812214 1.577899008623 -0.422040794977
0.069000000000 0.658601140431 0.733826779893 0.496636664565 1.540667605719 -0.407683898683
0.070000000000 0.691347484988 0.736175771579 0.502135132293 1.490516487867 -0.375205820517
0.071000000000 0.732598804347 0.733040324346 0.524994436890 1.507381128045 -0.355624706134
0.072000000000 0.767427123071 0.722601040561 0.520296755338 1.532271404625 -0.364757642094
0.073000000000 0.774101992394 0.711165011249 0.513475724561 1.545366952068 -0.355889915819
0.074000000000 0.781037422116 0.708665197857 0.533551353023 1.574109640795 -0.341735178040
0.075000000000 0.818121782939 0.736678835219 0.566433932469 1.595584395122 -0.332750274200
0.076000000000 0.837313022626 0.749416477616 0.592074602346 1.597151999314 -0.315623902994
0.077000000000 0.854397183274 0.732219212231 0.606697994229 1.576318990689 -0.300636128850
0.078000000000 0.841050890525 0.771631833323 0.639848065531 1.568201563223 -0.279969585565
0.079000000000 0.862640574381 0.790206590676 0.651591191706 1.566068871895 -0.258920088540
0.080000000000 0.890699864146 0.789618248730 0.659582520861 1.586126009291 -0.213482990585
0.081000000000 0.922764764446 0.804219795754 0.650081186794 1.588214882036 -0.196652233467
0.082000000000 0.933717107688 0.813976397902 0.656978114735 1.570622139456 -0.181624062835
0.083000000000 0.955830237855 0.852816263636 0.695403516898 1.563975287522 -0.167986633551
0.084000000000 0.985302359569 0.869595273145 0.744908329070 1.581393548712 -0.160388916373
0.085000000000 1.006857588021 0.902607345825 0.752306500646 1.577766145989 -0.141986959494
0.086000000000 1.022328016901 0.937708775879 0.763566436155 1.585883380336 -0.131924623232
0.087000000000 1.030709627951 0.951478704747 0.784972856975 1.589011970764 -0.138280130664
0.088000000000 1.035506595843 0.942344147625 0.785178835838 1.572101949560 -0.122621160387
0.089000000000 1.017945626440 0.950910055847 0.786761528809 1.562070668538 -0.088666649971
0.090000000000 1.005088308699 0.961049363890 0.791106301706 1.576139855187 -0.068288541395
0.091000000000 1.011900073738 0.992781008370 0.806929331457 1.582410717307 -0.065024995673
0.092000000000 1.008981042625 1.023829091527 0.812368086630 1.582661811769 -0.057979524451
0.093000000000 1.006713612645 1.044280466134 0.802326033298 1.599634567184 -0.070018025909
0.094000000000 1.013964443019 1.036644444368 0.767933237976 1.606055610288 -0.051377929225
0.095000000000 1.023621357652 1.017006195483 0.765082301709 1.587662821440 -0.039330176091
0.096000000000 1.019187593696 1.026083912458 0.740469626666 1.566233868528 -0.035353317284
0.097000000000 1.027764215220 1.041277530912 0.738222682466 1.549555895981 -0.026926298052
0.098000000000 1.011574774002 1.062648353567 0.738613737459 1.537010972574 0.002383125411
0.099000000000 1.017739540577 1.065356341815 0.739878810162 1.534021003448 -0.023929492178
0.100000000000 1.017411420453 1.079201018528 0.743825721560 1.550400910412 -0.048293657531
0.101000000000 1.025617148362 1.105649276626 0.733915592886 1.571959558926 -0.039585676466
0.102000000000 1.026368872397 1.114417871190 0.777248856283 1.552782259537 -0.020628949664
0.103000000000 1.006119065877 1.123728344981 0.778534526671 1.533762338374 -0.003333436678
0.104000000000 0.999749344640 1.124760891215 0.780004231302 1.508458667787 0.003258099542
0.105000000000 1.020951441982 1.138859434992 0.783206620587 1.491101713762 -0.018496748027
0.106000000000 1.032447189497 1.165501124363 0.815625507422 1.486801009380 0.005912085036
0.107000000000 1.015371613106 1.197333610839 0.829257762487 1.485888718984 0.019843140658
0.108000000000 1.001210485998 1.249197788327 0.851227222912 1.485264090459 0.035667313722
0.109000000000 0.982479966377 1.284055065802 0.862626228727 1.473035673662 0.035796359200
0.110000000000 0.992270643928 1.308658725312 0.889781811311 1.500196051446 0.051027568371
0.111000000000 1.005611153971 1.331914098679 0.910192010210 1.549289227021 0.061343420250
0.112000000000 1.030606747037 1.337366576865 0.925630813759 1.572381227793 0.041844389382
0.113000000000 1.057096728130 1.340856268096 0.916627464382 1.604232319530 0.044431372317
0.114000000000 1.056827875154 1.348266394124 0.937660262434 1.631916137303 0.063430487193
0.115000000000 1.084058609636 1.337180521282 0.952462942388 1.649582857523 0.065901548363
0.116000000000 1.081806171962 1.333003366983 0.946486216485 1.658240789665 0.073511883474
0.117000000000 1.076204771879 1.324131439966 0.958601661277 1.675805222358 0.098136054637
0.118000000000 1.063561965679 1.297488177241 0.964439010536 1.672620122066 0.114227751916
0.119000000000 1.030977715329 1.296280255386 0.989546777019 1.671146631704 0.149215649865
0.120000000000 1.022974931737 1.307774941839 0.992982587061 1.661010388240 0.147106573428
0.121000000000 1.041212155589 1.333322547995 0.995934846095 1.678772493294 0.142228969930
0.122000000000 1.047930550029 1.325202149508 1.052438782312 1.716829013189 0.128732520955
0.123000000000 1.059603879401 1.319665189909 1.070176557300 1.721958933869 0.091492481146
0.124000000000 1.056854665478 1.302232750541 1.102336353315 1.726376989374 0.108121772807
0.125000000000 1.054390956549 1.307265712878 1.102011496366 1.734941366215 0.121427323053
0.126000000000 1.045591478616 1.320175766179 1.104482623996 1.738267420053 0.122274864133
0.127000000000 1.042916018199 1.331867865147 1.098685904559 1.758494123485 0.140228977931
0.128000000000 1.034818797760 1.332498237682 1.077126496218 1.761198793606 0.145811081226
0.129000000000 1.032181210486 1.325337566122 1.097884693184 1.757141378883 0.132971609904
0.130000000000 1.028669840073 1.315460146258 1.106324809926 1.777654426237 0.148782230918
0.131000000000 1.035078987053 1.316199953316 1.127847954843 1.794244770442 0.162393046385
0.132000000000 1.052983262941 1.307900261845 1.139509225653 1.799029261265 0.191072667648
0.133000000000 1.093474971601 1.314042557950 1.119600523156 1.801164080370 0.202598861300
0.134000000000 1.118421799999 1.311631781294 1.126260297017 1.802878872389 0.225278901543
0.135000000000 1.136025412098 1.307959231164 1.121871253137 1.812173971213 0.247983327803
0.136000000000 1.174039958019 1.327507577895 1.131700944403 1.803796582209 0.265846567569
0.137000000000 1.173590677803 1.319411288886 1.129222494718 1.800675474459 0.260091376015
0.138000000000 1.173200200613 1.316498383092 1.160553037210 1.784030009267 0.242244743485
0.139000000000 1.190156886898 1.346782799998 1.170053988355 1.763297436271 0.270576172049
0.140000000000 1.173142317186 1.356386259138 1.182562351630 1.755968593072 0.293291576471
0.141000000000 1.180810320839 1.383805049617 1.187109994877 1.751497400795 0.323373992475
0.142000000000 1.165815619215 1.395805418616 1.216892702191 1.751658458880 0.336473676796
0.143000000000 1.184038242837 1.399134967452 1.250797190367 1.740179267599 0.353895194763
0.144000000000 1.200657039820 1.391296236068 1.255720554158 1.705483466968 0.398815461388
0.145000000000 1.219936292319 1.360601708755 1.254947640714 1.694174347196 0.432867970599
0.146000000000 1.228206328044 1.377712633357 1.271423480955 1.710515162943 0.451773704972
0.147000000000 1.231337872628 1.360542901310 1.296862234475 1.710378867620 0.484715939555
0.148000000000 1.267173321772 1.330125495541 1.287533945939 1.709730006006 0.537232257435
0.149000000000 1.295617796093 1.316243951224 1.283805586856 1.678447692421 0.579775750092
0.150000000000 1.277461782147 1.315134906157 1.269399753673 1.668988365923 0.609758339255
0.151000000000 1.288571597091 1.303963475705 1.258481687229 1.672059426675 0.629030205146
0.152000000000 1.309106216046 1.288428747501 1.221062843649 1.676808671184 0.651464248457
0.153000000000 1.322437575693 1.266203363533 1.230051983685 1.675090565357 0.670285662791
0.154000000000 1.341288206336 1.262549140528 1.233702250192 1.711110634522 0.680008939214
0.155000000000 1.341692915976 1.248377114909 1.245073688249 1.710012374058 0.696326914046
0.156000000000 1.367775633048 1.254048622793 1.274987904858 1.719085917926 0.726288354826
0.157000000000 1.393642878875 1.235692077487 1.285164336244 1.719835350584 0.767404342134
0.158000000000 1.424769922986 1.221235183031 1.313247937555 1.709299469886 0.784908858063
0.159000000000 1.423364081841 1.234978083646 1.369489965325 1.691177905455 0.814613046441
0.160000000000 1.419054375606 1.240364747519 1.410899680698 1.676639671558 0.826573995774
0.161000000000 1.423574870315 1.258094843962 1.414963658391 1.652437496596 0.819562195599
0.162000000000 1.427024524435 1.286945917569 1.418496983956 1.666855294356 0.824190750152
0.163000000000 1.430044037810 1.296401942856 1.406002660943 1.648446449422 0.847036103286
0.164000000000 1.410261755870 1.307353252310 1.416401856855 1.645187126296 0.843915123516
0.165000000000 1.422855049013 1.320122187577 1.409320587812 1.621869717326 0.868802708744
0.166000000000 1.463956673074 1.310303121433 1.394990739767 1.611125666290 0.872915134709
0.167000000000 1.483813428762 1.275763124499 1.402104754461 1.646150425699 0.863725242905
0.168000000000 1.503943726429 1.289972301507 1.452869072877 1.634442678778 0.880845706666
0.169000000000 1.515364295909 1.299617810537 1.458385263408 1.602680651568 0.899840041755
0.170000000000 1.539604530039 1.306200474536 1.450742059878 1.580979961693 0.906668045108
0.171000000000 1.566948022645 1.313008067447 1.455467691027 1.572279792677 0.934003692170
0.172000000000 1.582380106249 1.318498664703 1.462383824644 1.526942773360 0.949345529295
0.173000000000 1.602094425272 1.325628814829 1.459273925639 1.482978120204 0.946172614677
0.174000000000 1.611452568959 1.322073563198 1.480285220565 1.482559794852 0.941793138143
0.175000000000 1.639649187131 1.318637369125 1.478479875817 1.489525735350 0.946817552937
0.176000000000 1.662652432375 1.286775501247 1.488030392684 1.473649940608 0.994616308663
0.177000000000 1.659939047495 1.267797483181 1.520747147998 1.452733043164 1.017226480610
0.178000000000 1.636421441200 1.245868692205 1.510908790064 1.457968347796 1.048648685497
0.179000000000 1.658640098910 1.228227280924 1.518472295330 1.454018605248 1.058554710114
0.180000000000 1.663239365502 1.218040815091 1.525770713877 1.414695027022 1.090484003801
0.181000000000 1.649909902726 1.210586186580 1.544603939918 1.414734178636 1.114077479891
0.182000000000 1.652221404817 1.197328217935 1.554097007016 1.407995063286 1.131401497563
0.183000000000 1.633835250763 1.199744021071 1.566003352443 1.395666144040 1.155381529300
0.184000000000 1.625812421386 1.183443265080 1.562923085433 1.381555091473 1.158515165141
0.185000000000 1.634175894672 1.187034582975 1.560313282201 1.365402570992 1.179763769369
0.186000000000 1.616989217952 1.170142673112 1.542228160675 1.328155177849 1.204358463689
0.187000000000 1.605664357807 1.136291476201 1.521254430653 1.307090551016 1.199164914616
0.188000000000 1.594556084449 1.125189789236 1.515973215361 1.311072846905 1.187116187894
0.189000000000 1.585859218364 1.100707703465 1.487384004130 1.271909457352 1.205662836976
0.190000000000 1.583878708522 1.094658358644 1.479832474325 1.252889015027 1.218289679375
0.191000000000 1.574865308613 1.077966753656 1.473993630358 1.236239779689 1.230113879667
0.192000000000 1.597679291996 1.068868903577 1.488237791101 1.218832663036 1.216907066686
0.193000000000 1.633639805293 1.081776376112 1.466924611719 1.186320137509 1.215206735921
0.194000000000 1.639263142871 1.092369372667 1.438979689187 1.161757797119 1.205712464260
0.195000000000 1.620255979357 1.082513648499 1.438912184810 1.140051332392 1.205415034378
0.196000000000 1.591605952112 1.094497920077 1.446322823160 1.115784911163 1.217378462068
0.197000000000 1.593614720967 1.108179375013 1.456161929484 1.121697171216 1.224470924969
0.198000000000 1.602613822654 1.137965714845 1.474675175639 1.130040178018 1.190769505144
0.199000000000 1.611708500571 1.126392225052 1.507355461428 1.140783174079 1.186442659479
0.200000000000 1.613884372948 1.155182748587 1.518346122576 1.169555955595 1.176585654029
0.201000000000 1.623538463644 1.159679171108 1.552370842269 1.173715217289 1.167468651343
0.202000000000 1.641843322195 1.157842941322 1.604417906968 1.151333337006 1.159223363458
0.203000000000 1.652657612832 1.152444109401 1.620543631553 1.143246884887 1.149394800283
0.204000000000 1.636438096281 1.144569976123 1.623427498727 1.127349480861 1.151484102266
0.205000000000 1.631566959368 1.148995910920 1.631810138455 1.103379407891 1.160423363148
0.206000000000 1.621118885123 1.158556608208 1.638972402758 1.088937480175 1.193584507340
0.207000000000 1.629307468419 1.155312420105 1.647957470085 1.069360759550 1.208914433021
0.208000000000 1.627459913183 1.141521474327 1.676448473248 1.078803165759 1.207417460123
0.209000000000 1.632117929852 1.120613691106 1.691303654568 1.097405152619 1.211531456719
0.210000000000 1.620955323202 1.073604802831 1.721062955285 1.097873335493 1.209154265700
0.211000000000 1.615098313927 1.065339293042 1.718946332950 1.112867401295 1.215977042816
0.212000000000 1.637891066174 1.047273296094 1.748425579487 1.116309613467 1.208754490824
0.213000000000 1.633308150135 1.042621217659 1.733781549868 1.106884638453 1.207226689967
0.214000000000 1.611575393026 1.047723228794 1.716010415794 1.127602901530 1.178864091356
0.215000000000 1.600198787825 1.067806975013 1.696994565770 1.133310840371 1.210363020207
0.216000000000 1.600456438800 1.045037897784 1.704245503570 1.131319130191 1.230186569097
0.217000000000 1.601910654436 1.034213018130 1.674317523533 1.129953648326 1.235473673445
0.218000000000 1.618622431753 1.053521631563 1.676012876610 1.138628889426 1.248411034156
0.219000000000 1.626701558846 1.076146491203 1.688128454833 1.160441626129 1.234351897884
0.220000000000 1.614899133154 1.092861056159 1.687505712477 1.161836497337 1.249098682177
0.221000000000 1.607976229500 1.113107340311 1.677201583996 1.156268764163 1.241535365855
0.222000000000 1.590973057031 1.121512551602 1.683366740309 1.146432280399 1.243492994875
0.223000000000 1.596078205494 1.130857856642 1.680801261839 1.147925089676 1.240665333615
0.224000000000 1.593369598553 1.139494314732 1.688847868428 1.165969600369 1.231618477783
0.225000000000 1.557536990241 1.131811153822 1.683382962832 1.165662798288 1.244844346162
0.226000000000 1.537374852077 1.136528744295 1.676753999973 1.207671130257 1.252809029613
0.227000000000 1.487175332355 1.121109173848 1.663590605622 1.219243516670 1.253820069597
0.228000000000 1.449499255620 1.139670265651 1.618201686089 1.225802340272 1.272518472367
0.229000000000 1.420732684000 1.145766889277 1.606057493404 1.227649881852 1.284325580791
0.230000000000 1.389222330401 1.167043852415 1.596991380883 1.213915873730 1.295623100830
0.231000000000 1.371364626739 1.211272730966 1.580821742920 1.203617016326 1.267587366296
0.232000000000 1.380708707843 1.223475784772 1.572553039797 1.216892485376 1.250282786808
0.233000000000 1.371258559350 1.249649270243 1.570883923529 1.221304887429 1.224650831217
0.234000000000 1.346561325716 1.264359098291 1.557147149034 1.225981630012 1.190700852616
0.235000000000 1.373712368698 1.276312574522 1.522298348943 1.213333069105 1.173805479737
0.236000000000 1.399857387425 1.281626853405 1.474529013854 1.239642386402 1.174091519845
0.237000000000 1.437606546513 1.304605622228 1.447415626160 1.293773237752 1.177430843579
0.238000000000 1.459730161197 1.295679458702 1.435994758470 1.323600326951 1.178665429468
0.239000000000 1.457247940325 1.297204569798 1.433015121996 1.340337357289 1.189409155130
0.240000000000 1.441949665967 1.288825602381 1.443132633190 1.366355087823 1.206108800937
0.241000000000 1.429495142985 1.287080713489 1.440972464596 1.398982357586 1.228253576371
0.242000000000 1.436007039177 1.303133572889 1.451147963642 1.407075460547 1.231198430068
0.243000000000 1.431562445224 1.313483617923 1.447442677426 1.399326600807 1.246329670369
0.244000000000 1.425405984455 1.327762982871 1.447152117686 1.399342641186 1.281875295548
0.245000000000 1.411489338724 1.340787715794 1.460114081829 1.431608320831 1.280280817777
0.246000000000 1.385364172816 1.351857516814 1.455496212111 1.471991649951 1.271387799061
0.247000000000 1.374786937666 1.353343575803 1.434650994745 1.501681383975 1.256582249669
0.248000000000 1.338717397306 1.356806978421 1.409266558561 1.537966430338 1.233171110236
0.249000000000 1.302145193725 1.348498813645 1.405287541358 1.546879808083 1.226207002167
0.250000000000 1.319413896704 1.345227055318 1.403073857765 1.560939329731 1.245263454876
0.251000000000 1.310654446401 1.361045768950 1.408405403789 1.562498930621 1.257164886773
0.252000000000 1.297911108966 1.348554172692 1.410682296897 1.549041270743 1.270391881958
0.253000000000 1.272332591690 1.311089419531 1.404498059777 1.518211400467 1.282017918159
0.254000000000 1.252292367092 1.286628401030 1.390680516499 1.490405673687 1.272526314827
0.255000000000 1.250963068095 1.259848453568 1.375852227068 1.479801475888 1.279288577715
0.256000000000 1.235684271892 1.228099858150 1.370188074249 1.448923926581 1.289203897146
0.257000000000 1.229350762164 1.225440454336 1.370502169966 1.453045017254 1.308483812607
0.258000000000 1.214812586474 1.209843252428 1.385931371324 1.466928583523 1.306677382795
0.259000000000 1.205684010393 1.252013133455 1.402622517534 1.489968874188 1.289743433094
0.260000000000 1.206417699973 1.257467836388 1.396093144527 1.489189748338 1.303769500400
0.261000000000 1.186756318609 1.255368042595 1.410683477052 1.476542605428 1.300339987887
0.262000000000 1.178239016331 1.254079741046 1.431062217009 1.470865367467 1.335236177188
0.263000000000 1.187676369165 1.226124408268 1.447611636639 1.466920434350 1.346573185958
0.264000000000 1.193939302459 1.211348614951 1.423422943730 1.475347177884 1.360294012393
0.265000000000 1.224910997718 1.186378239418 1.389249199096 1.478930874569 1.348661423712
0.266000000000 1.221728158695 1.147550649716 1.386898037968 1.474303134872 1.349244003433
0.267000000000 1.222140823476 1.142174741000 1.356779513938 1.472012583013 1.361350490060
0.268000000000 1.187549797805 1.157650292327 1.354034186153 1.452270514782 1.357608667167
0.269000000000 1.174365050986 1.153590966100 1.342149395935 1.460450242445 1.360650136656
0.270000000000 1.148040665050 1.136478187885 1.355458408872 1.473117959213 1.364291817736
0.271000000000 1.115405248959 1.133388573711 1.355106128366 1.482079432843 1.377331192426
0.272000000000 1.114340475103 1.140546365093 1.357053100598 1.483906480038 1.399113662381
0.273000000000 1.096024767041 1.175743056057 1.367418056297 1.476573991720 1.430339892363
0.274000000000 1.093194688020 1.198940301337 1.390011739132 1.467167657369 1.451112695937
0.275000000000 1.096975955989 1.218156459998 1.401757463690 1.483458946551 1.480733397104
0.276000000000 1.088175969134 1.222628790454 1.416115036063 1.506270691729 1.504053821219
0.277000000000 1.067216882130 1.202825508512 1.407190146836 1.485692601653 1.527143545562
0.278000000000 1.048719294007 1.188682624394 1.427878810222 1.477102444468 1.535570700019
0.279000000000 1.042337091191 1.191962285855 1.465023233498 1.480285469206 1.532052263534
0.280000000000 1.016764706913 1.211881428793 1.464901365820 1.474954266685 1.535488284440
0.281000000000 1.007345634733 1.224065740143 1.427276686633 1.462172785242 1.539180756000
0.282000000000 1.036401419127 1.237407808469 1.423436481132 1.447785845662 1.560988385144
0.283000000000 1.043078148696 1.229653379467 1.431502640262 1.432248548634 1.570964085951
0.284000000000 1.040386323478 1.213016590727 1.455046158271 1.425043525973 1.585509995871
0.285000000000 1.037156780372 1.225725549366 1.456403068416 1.430786538754 1.584988774919
0.286000000000 1.033695546968 1.224322421471 1.452626565257 1.419647433482 1.591606885327
0.287000000000 1.034937212981 1.209176061556 1.434131509286 1.407646792104 1.591927403145
0.288000000000 1.043652643980 1.190035803736 1.442839862671 1.407595184371 1.592124591060
0.289000000000 1.048117112943 1.216676507910 1.464642809989 1.396165349435 1.569541988073
0.290000000000 1.046511895681 1.214179245359 1.456780430591 1.376441827735 1.521224170157
0.291000000000 1.053234468357 1.212083617070 1.439706964260 1.357017563835 1.510803444095
0.292000000000 1.048279041845 1.219618855500 1.418291501014 1.373377247079 1.473022981499
0.293000000000 1.077637457807 1.238402568952 1.409788425886 1.383302142391 1.493720373991
0.294000000000 1.092270861660 1.257960943226 1.387314707443 1.402574866276 1.509886989682
0.295000000000 1.073110991929 1.264096600807 1.367098338783 1.401632659901 1.517172172199
0.296000000000 1.079445392991 1.294341362814 1.338384694733 1.384603764054 1.503410837528
0.297000000000 1.089072699392 1.328270935751 1.297910823359 1.383595825474 1.533370509467
0.298000000000 1.111589916936 1.353771476928 1.260002496666 1.368793832115 1.544441383507
0.299000000000 1.134216121557 1.363741566211 1.243569580457 1.383210983381 1.550180797165
0.300000000000 1.110512227839 1.388212426602 1.199670173001 1.388963241979 1.544155272833
0.301000000000 1.107283174799 1.379972936566 1.183353389774 1.383538842516 1.600748274580
0.302000000000 1.099962838293 1.382955509648 1.161088646728 1.389375281226 1.616755191622
0.303000000000 1.115284626561 1.385020682603 1.154825033832 1.386418908279 1.627171801971
0.304000000000 1.121220692275 1.410063938379 1.152274526298 1.370033596165 1.617847928034
0.305000000000 1.128150948339 1.419291200759 1.146504525680 1.375455519316 1.608813737845
0.306000000000 1.149314160520 1.438315290900 1.147417201530 1.364477252634 1.597603917421
0.307000000000 1.151859986252 1.453819558536 1.146067802866 1.336751340926 1.599045336053
0.308000000000 1.160414640576 1.466778453859 1.147070719945 1.311441353909 1.594059803128
0.309000000000 1.169796390849 1.459982514280 1.141444862413 1.288688183502 1.587750775449
0.310000000000 1.155854960078 1.457678763684 1.125114817720 1.273576919045 1.595313197462
0.311000000000 1.129203254429 1.456237399793 1.100265292955 1.258395182108 1.582375061962
0.312000000000 1.117336572067 1.473622708082 1.073019893823 1.263862630911 1.566325586909
0.313000000000 1.155252946690 1.485191325023 1.048000167259 1.244691221038 1.565061377056
0.314000000000 1.171966841838 1.494251077952 1.038132423796 1.234042681150 1.568912764762
0.315000000000 1.180262087277 1.481728988441 1.013940739423 1.199575275128 1.551944798818
0.316000000000 1.185641620775 1.478834977343 1.004285504059 1.166107873536 1.547966844462
0.317000000000 1.185472435254 1.458076116870 0.967534679449 1.157526531873 1.535799430531
0.318000000000 1.171382495641 1.449341106732 0.964553522632 1.149556517013 1.519971960542
0.319000000000 1.172596489737 1.455761118849 0.950495605687 1.132688712730 1.510084255731
0.320000000000 1.171052676599 1.469678205491 0.949493683252 1.144914599779 1.531506747814
0.321000000000 1.181244810693 1.447372857703 0.942461228449 1.142763752970 1.537599040142
0.322000000000 1.195860768395 1.438178004807 0.926630663195 1.142787579977 1.566537946554
0.323000000000 1.197080473572 1.459294561632 0.896599775887 1.153236618387 1.578578047687
0.324000000000 1.194335770396 1.501745142595 0.896335132807 1.132592889340 1.595149668128
0.325000000000 1.199263214832 1.522657433814 0.890984554311 1.098325713935 1.620224153199
0.326000000000 1.187815803534 1.538957453570 0.863108112974 1.095831547531 1.627542033859
0.327000000000 1.179951495882 1.534209280197 0.873684464028 1.100470763640 1.631277339420
0.328000000000 1.174768476135 1.537280621242 0.890896923231 1.082309942331 1.623696963084
0.329000000000 1.171631898454 1.558841813124 0.886891522431 1.064266601920 1.635630784177
0.330000000000 1.175217875848 1.576193763859 0.904525127618 1.042279585627 1.643531091697
0.331000000000 1.141137130865 1.568720932015 0.885807883790 1.018343556639 1.673008436405
0.332000000000 1.151288084892 1.555916836764 0.894806231366 1.013526017351 1.680438546374
0.333000000000 1.182461904419 1.545198241405 0.879282840424 1.003718500296 1.711079903971
0.334000000000 1.176670514204 1.536211337753 0.877030727537 1.013426338690 1.714907009750
0.335000000000 1.161886741032 1.524957074403 0.891905485929 0.993163222509 1.732634234514
0.336000000000 1.154248545429 1.503811745174 0.895882124950 0.979327747294 1.752475891453
0.337000000000 1.126164065471 1.480548151443 0.894742752116 0.962209750992 1.751795563987
0.338000000000 1.133492981936 1.466283971850 0.869892458623 0.944744451729 1.763230451247
0.339000000000 1.102368534281 1.462685528276 0.853984613041 0.936531150134 1.789572101804
0.340000000000 1.087008194350 1.466780289466 0.833914429686 0.919838558801 1.818944399955
0.341000000000 1.086764959373 1.466767367963 0.826890622221 0.882671894013 1.815296556957
0.342000000000 1.080071172194 1.470340147035 0.786609103279 0.897978345343 1.812300637250
0.343000000000 1.079493914195 1.482338554975 0.772115798260 0.862735046396 1.806827046924
0.344000000000 1.065706229651 1.487741797661 0.768684441595 0.853083133414 1.826294357634
0.345000000000 1.069940068229 1.480362298757 0.756967605909 0.866488230738 1.825759807939
0.346000000000 1.073074664015 1.476870562872 0.763393075385 0.859619951698 1.832194503505
0.347000000000 1.047847236021 1.470641907949 0.772207474567 0.829142585841 1.824865318334
0.348000000000 1.048244813932 1.474504249492 0.783550791029 0.810796554408 1.835871496494
0.349000000000 1.025007835706 1.458841653332 0.793985647091 0.790489598292 1.839619711829
0.350000000000 1.024457552094 1.430288773243 0.789997518927 0.762100212841 1.863369589352
0.351000000000 1.007268896524 1.391062582179 0.773084612317 0.755286706638 1.869273209041
0.352000000000 0.992634721828 1.358276479702 0.750614502695 0.740665094257 1.869312358712
0.353000000000 0.965771557568 1.315058096570 0.734962876231 0.718719669873 1.864813944170
0.354000000000 0.957497442919 1.293052932317 0.725618279610 0.703796520082 1.859748805051
0.355000000000 0.969601697554 1.278801547399 0.752005679969 0.702280726311 1.843416493641
0.356000000000 0.995867384318 1.244156305300 0.760917076559 0.715463418777 1.846756831656
0.357000000000 0.997943794529 1.216189452278 0.794177505123 0.701900214524 1.855789941855
0.358000000000 1.012391267718 1.183105734053 0.800355038213 0.672692672388 1.841385449130
0.359000000000 0.999092521687 1.176380897587 0.775744172179 0.656339449963 1.853627236681
0.360000000000 0.995945776587 1.195157665118 0.754851564385 0.667627487357 1.873279267765
0.361000000000 0.969694006784 1.175384131618 0.784496230080 0.644671815053 1.880892593707
0.362000000000 0.972058536897 1.170191966650 0.809192763849 0.596992348058 1.892044134109
0.363000000000 0.947635389709 1.136189322557 0.827277785877 0.562150318227 1.907840379193
0.364000000000 0.920142403983 1.088615930578 0.865224512945 0.552615996688 1.901344082361
0.365000000000 0.906851782199 1.062247825762 0.912539172634 0.536933778217 1.882421457062
0.366000000000 0.898609565264 1.044544598853 0.907447415947 0.529448370192 1.869236743854
0.367000000000 0.889419370425 1.042855293671 0.919569447812 0.490599102944 1.885218073578
0.368000000000 0.865920689841 1.050431631337 0.899101745658 0.490826012488 1.876857183403
0.369000000000 0.866536996978 1.033114106793 0.890743528402 0.479345700169 1.854379777586
0.370000000000 0.861383577902 1.020308143609 0.886524759296 0.470015431814 1.831607886886
0.371000000000 0.864367260149 1.039168623561 0.877267476466 0.473132967438 1.827536241302
0.372000000000 0.842040516625 1.064866642299 0.878599899195 0.466289946994 1.799426596057
0.373000000000 0.829644833883 1.036310700855 0.881347248047 0.459680702118 1.788306898239
0.374000000000 0.835601289888 1.036060687319 0.871715270516 0.448731043061 1.778719855613
0.375000000000 0.803693100111 1.058994935981 0.877885314356 0.444703654648 1.780549790599
0.376000000000 0.792745740758 1.052024245527 0.891267793701 0.408516228294 1.765359822066
0.377000000000 0.798290202465 1.061610525747 0.876592679373 0.383843400516 1.744401138877
0.378000000000 0.790507075124 1.073724544121 0.848483225712 0.358567381370 1.734472835038
0.379000000000 0.772710329171 1.081253884628 0.843913282840 0.321537979317 1.701152575891
0.380000000000 0.765900886354 1.108254552355 0.835282446588 0.286694514606 1.690075147991
0.381000000000 0.795553318681 1.133646079198 0.829332503602 0.259424447497 1.671439085467
0.382000000000 0.799826033399 1.118838253585 0.797230587372 0.252173228139 1.650473987827
0.383000000000 0.797710220797 1.094393861534 0.810579789503 0.229960745885 1.647758514434
0.384000000000 0.783618612038 1.044784744588 0.805437938696 0.210666333970 1.639804829519
0.385000000000 0.773098498216 1.053652503753 0.785548462267 0.215259852401 1.650830463298
0.386000000000 0.781967713943 1.061025090039 0.770509944885 0.222283634690 1.668536377548
0.387000000000 0.784543333797 1.062374867947 0.769613344951 0.251269930316 1.704001964158
0.388000000000 0.806474788387 1.055854899382 0.749307113744 0.284624660464 1.704015097971
0.389000000000 0.814789955895 1.048703040979 0.720520836427 0.281691565943 1.679367770506
0.390000000000 0.806491843468 1.040533025875 0.718518754253 0.283252056215 1.668983823318
0.391000000000 0.793384794469 1.029071259704 0.724906792508 0.255424865562 1.690120600953
0.392000000000 0.788889379101 0.989787130297 0.726356121092 0.233175885626 1.709673079294
0.393000000000 0.785293789885 0.973221021887 0.688531999962 0.208029577420 1.727984805721
0.394000000000 0.780274341729 0.957535633485 0.691573195705 0.187483185382 1.708620069122
0.395000000000 0.809282738759 0.938500453067 0.682692726207 0.181369701875 1.677609047075
0.396000000000 0.804993694142 0.919305188442 0.662898857480 0.153146822689 1.655849539660
0.397000000000 0.821348019345 0.887064648151 0.641565427614 0.119766218998 1.636944361644
0.398000000000 0.843739519934 0.876109004171 0.603956166960 0.078398600500 1.629247811694
0.399000000000 0.821975128307 0.838290496172 0.574511652925 0.057070364791 1.617375756506
0.400000000000 0.792143656115 0.837753427413 0.560911151494 0.015835042634 1.617183067895
0.401000000000 0.769779561282 0.809971836414 0.554459207593 0.017010083712 1.647629365782
0.402000000000 0.760121839316 0.800026210427 0.537667915781 0.032566385631 1.645498380074
0.403000000000 0.732362571082 0.748143902164 0.525783254350 0.035958005993 1.663790475603
0.404000000000 0.729322911300 0.740671149563 0.499994015039 0.020350378598 1.678578225025
0.405000000000 0.719822535083 0.721948528358 0.488257436338 -0.024011237621 1.690710126796
0.406000000000 0.718222559860 0.679464769673 0.477864975186 -0.047399192785 1.688286888839
0.407000000000 0.713980423401 0.690140056285 0.449843017239 -0.060131295070 1.680097713532
0.408000000000 0.694973042106 0.675015876031 0.452773947686 -0.086989404322 1.715692905107
0.409000000000 0.665345403085 0.702208241605 0.424903487978 -0.114435743744 1.748273299875
0.410000000000 0.651421916410 0.717266173790 0.434522717574 -0.103419865216 1.778586460361
0.411000000000 0.651321153762 0.705462013803 0.445282002867 -0.136928760788 1.785022739408
0.412000000000 0.639612820413 0.678642128887 0.442177718771 -0.148397317297 1.790154648123
0.413000000000 0.611832741034 0.674899400814 0.465152957212 -0.178907665632 1.790883368642
0.414000000000 0.607075202533 0.669866281671 0.452103688824 -0.214110157282 1.799990124840
0.415000000000 0.582028925645 0.629018591286 0.454080940175 -0.266446624075 1.817486277849
0.416000000000 0.548357698277 0.599084156017 0.475875177173 -0.280287499400 1.826730383366
0.417000000000 0.522909018560 0.573871508418 0.455409294929 -0.312818534864 1.819298271245
0.418000000000 0.515736257610 0.571546527826 0.471617047318 -0.329653297830 1.814323460580
0.419000000000 0.474446989647 0.571418560775 0.516560801954 -0.344738855090 1.823539219457
0.420000000000 0.456328760115 0.580073740613 0.531819416544 -0.385769444542 1.846750057589
0.421000000000 0.454852163099 0.569736338421 0.527662235464 -0.383513416874 1.840194857826
0.422000000000 0.471237359371 0.549930991248 0.556146383028 -0.420818894209 1.820543861246
0.423000000000 0.483326934370 0.525497287439 0.539991901381 -0.451533098694 1.838059902428
0.424000000000 0.512486965478 0.519912920007 0.525420158267 -0.460182347916 1.802646769927
0.425000000000 0.547311602312 0.543630683390 0.557073216532 -0.459866614101 1.772996281373
0.426000000000 0.575530019855 0.550294303060 0.562803028275 -0.456617045935 1.790169557181
0.427000000000 0.596360303027 0.556159374354 0.564341129365 -0.472906746500 1.789035658667
0.428000000000 0.618678220312 0.565557537720 0.560012847394 -0.481556185785 1.794079838417
0.429000000000 0.639369362820 0.571888570250 0.584490809011 -0.488879478620 1.777268758384
0.430000000000 0.658226120620 0.585951091542 0.573494262494 -0.498061492311 1.777236760796
0.431000000000 0.654537858068 0.591070507028 0.590411244776 -0.525391409322 1.762379774066
0.432000000000 0.666986017353 0.604671889751 0.604402719835 -0.537493681582 1.737685031271
0.433000000000 0.684144660504 0.565874290093 0.617859208786 -0.546211802467 1.705679931200
0.434000000000 0.721678293002 0.564487216571 0.658839824585 -0.551618832709 1.695825245585
0.435000000000 0.745343580913 0.572079216700 0.714484517279 -0.569386871437 1.668186268054
0.436000000000 0.748999256187 0.558542105833 0.731485094576 -0.551349837085 1.646244262023
0.437000000000 0.774559429057 0.573436702300 0.736351292902 -0.533838971040 1.623372382223
0.438000000000 0.780751883806 0.572936707415 0.719929758133 -0.530100567836 1.598509442935
0.439000000000 0.782420184312 0.555961396501 0.740752670342 -0.506705733371 1.571136932961
0.440000000000 0.776249144702 0.559211962039 0.759456691120 -0.503904313476 1.542875949458
0.441000000000 0.745901793967 0.536618329291 0.781599885788 -0.478871804116 1.506312761951
0.442000000000 0.740961227133 0.547927343590 0.798850263408 -0.464996323779 1.474912397462
0.443000000000 0.753845490395 0.544294071626 0.808039953465 -0.469228880093 1.469984331607
0.444000000000 0.739107957325 0.554045830931 0.844209916625 -0.478193877342 1.475593601093
0.445000000000 0.704226470588 0.575006515435 0.871666743878 -0.458632259091 1.476232191292
0.446000000000 0.710633093053 0.602372195951 0.882736365057 -0.448200875763 1.482330291455
0.447000000000 0.715989973737 0.575985613534 0.893263471857 -0.435498372934 1.490122371913
0.448000000000 0.716057977339 0.571889397655 0.884627546317 -0.432885972004 1.504633984025
0.449000000000 0.712700599807 0.578621302289 0.899887267309 -0.431733027363 1.486789159443
0.450000000000 0.732569123781 0.580225356474 0.892154705802 -0.426936362293 1.451389740240
0.451000000000 0.724712206874 0.595329666702 0.879080615726 -0.406158288264 1.434938138633
0.452000000000 0.717989815592 0.597189715004 0.860578248144 -0.388161300753 1.407145546843
0.453000000000 0.718805984745 0.614613518673 0.849217304738 -0.379555417635 1.396396013368
0.454000000000 0.717452579402 0.591907470818 0.864009777024 -0.364752870825 1.360926959505
0.455000000000 0.735744032591 0.595125461392 0.850853013826 -0.362729439713 1.333411980605
0.456000000000 0.757487872406 0.636200102039 0.838833859479 -0.370125909685 1.345842032126
0.457000000000 0.779754442208 0.629843009692 0.841360568268 -0.375048237349 1.371350749897
0.458000000000 0.789474436605 0.645839699304 0.844138981888 -0.360487132241 1.384968851444
0.459000000000 0.828482698411 0.640676838791 0.860687558498 -0.358426503959 1.396685007479
0.460000000000 0.844803653585 0.634146084699 0.877667921660 -0.368709796472 1.429329887092
0.461000000000 0.848425606846 0.616301803571 0.871345046187 -0.360125902735 1.452015774562
0.462000000000 0.865825155411 0.619610317661 0.859726180229 -0.375685428036 1.452834246671
0.463000000000 0.907392221543 0.612864987521 0.860209362564 -0.386375315732 1.474366987893
0.464000000000 0.927746187675 0.625963273913 0.857000315574 -0.387448257366 1.516823434986
0.465000000000 0.932501636659 0.618519799491 0.880101912312 -0.380119735312 1.541668264950
0.466000000000 0.935227280548 0.622243474227 0.896411429701 -0.355364358068 1.543435493775
0.467000000000 0.970386209186 0.616901323544 0.895365231291 -0.340626821680 1.564776155408
0.468000000000 0.965898919132 0.642167252643 0.900319124063 -0.354381583470 1.586940995573
0.469000000000 0.982289493173 0.651120906463 0.908928616084 -0.372688183531 1.591885439897
0.470000000000 0.980833588395 0.661207656287 0.913015241435 -0.351799200084 1.602892536057
0.471000000000 0.967962386758 0.684444379736 0.953833728678 -0.344441679451 1.611273216058
0.472000000000 0.965900400341 0.695636758900 0.969041796341 -0.342791540903 1.625563948906
0.473000000000 0.990787367069 0.682987665786 0.971078902413 -0.348523272054 1.642166348636
0.474000000000 0.993801960518 0.679317551241 0.988001351796 -0.359416391284 1.633109215996
0.475000000000 0.991458123143 0.684842718084 1.000238065180 -0.365328056513 1.649735823269
0.476000000000 0.995944534775 0.672888693649 1.030061489465 -0.398540645094 1.671841385540
0.477000000000 0.993838711402 0.686057342931 1.021334485253 -0.404470144847 1.695860127835
0.478000000000 0.963057052199 0.693811170597 1.029796142388 -0.420350415086 1.690935885364
0.479000000000 0.978452899325 0.704311110576 1.035675163551 -0.435515710305 1.701011643859
0.480000000000 0.968791243640 0.713651195034 1.037520927437 -0.448798463335 1.703772603014
0.481000000000 0.944383787865 0.683946772284 1.056163964597 -0.451665150283 1.680834520019
0.482000000000 0.972280972770 0.683218087073 1.079277396484 -0.469577954895 1.676227823631
0.483000000000 0.993293688642 0.684384799702 1.131125329140 -0.489900446308 1.665304427393
0.484000000000 1.005446985739 0.698511596746 1.151754893031 -0.501974667941 1.670667314251
0.485000000000 1.004308878107 0.681862482251 1.163818826787 -0.517275784594 1.675576620569
0.486000000000 0.997343486194 0.671400110466 1.180507849695 -0.513946783379 1.658938390432
0.487000000000 0.958430770404 0.658034220395 1.195903703196 -0.512881544449 1.653643494624
0.488000000000 0.950160092857 0.630077479727 1.199234088952 -0.484973854026 1.648398277576
0.489000000000 0.968015966617 0.603892666278 1.204131047882 -0.482160639271 1.633487811323
0.490000000000 0.949326816625 0.587006586884 1.205073402977 -0.477919757109 1.607734430578
0.491000000000 0.946797059331 0.599481159242 1.193828192840 -0.492947807467 1.599121502992
0.492000000000 0.928113657312 0.606786602529 1.176117414930 -0.513124006856 1.575244197986
0.493000000000 0.912794783728 0.596340423740 1.153591903122 -0.530877835586 1.548732478953
0.494000000000 0.892980675192 0.599159763535 1.154009926126 -0.522709649806 1.573179580642
0.495000000000 0.877467594179 0.617763651333 1.133952477494 -0.495198748888 1.575435569706
0.496000000000 0.843462449429 0.611675393286 1.131811925714 -0.500052437631 1.568612643095
0.497000000000 0.853933647815 0.594252470883 1.122960045448 -0.513509547430 1.547052086094
0.498000000000 0.857378126775 0.604287115092 1.138858559844 -0.507679350254 1.514716215742
0.499000000000 0.818074610108 0.605484905645 1.156938505306 -0.515498324086 1.503539825697
0.500000000000 0.801773220515 0.601569268214 1.165641508750 -0.507173951338 1.494949166948
0.501000000000 0.818074610108 0.605484905645 1.156938505306 -0.515498324086 1.503539825697
0.502000000000 0.857378126775 0.604287115092 1.138858559844 -0.507679350254 1.514716215742
0.503000000000 0.853933647815 0.594252470883 1.122960045448 -0.513509547430 1.547052086094
0.504000000000 0.843462449429 0.611675393286 1.131811925714 -0.500052437631 1.568612643095
0.505000000000 0.877467594179 0.617763651333 1.133952477494 -0.495198748888 1.575435569706
0.506000000000 0.892980675192 0.599159763535 1.154009926126 -0.522709649806 1.573179580642
0.507000000000 0.912794783728 0.596340423740 1.153591903122 -0.530877835586 1.548732478953
0.508000000000 0.928113657312 0.606786602529 1.176117414930 -0.513124006856 1.575244197986
0.509000000000 0.946797059331 0.599481159242 1.193828192840 -0.492947807467 1.599121502992
0.510000000000 0.949326816625 0.587006586884 1.205073402977 -0.477919757109 1.607734430578
0.511000000000 0.968015966617 0.603892666278 1.204131047882 -0.482160639271 1.633487811323
0.512000000000 0.950160092857 0.630077479727 1.199234088952 -0.484973854026 1.648398277576
0.513000000000 0.958430770404 0.658034220395 1.195903703196 -0.512881544449 1.653643494624
0.514000000000 0.997343486194 0.671400110466 1.180507849695 -0.513946783379 1.658938390432
0.515000000000 1.004308878107 0.681862482251 1.163818826787 -0.517275784594 1.675576620569
0.516000000000 1.005446985739 0.698511596746 1.151754893031 -0.501974667941 1.670667314251
0.517000000000 0.993293688642 0.684384799702 1.131125329140 -0.489900446308 1.665304427393
0.518000000000 0.972280972770 0.683218087073 1.079277396484 -0.469577954895 1.676227823631
0.519000000000 0.944383787865 0.683946772284 1.056163964597 -0.451665150283 1.680834520019
0.520000000000 0.968791243640 0.713651195034 1.037520927437 -0.448798463335 1.703772603014
0.521000000000 0.978452899325 0.704311110576 1.035675163551 -0.435515710305 1.701011643859
0.522000000000 0.963057052199 0.693811170597 1.029796142388 -0.420350415086 1.690935885364
0.523000000000 0.993838711402 0.686057342931 1.021334485253 -0.404470144847 1.695860127835
0.524000000000 0.995944534775 0.672888693649 1.030061489465 -0.398540645094 1.671841385540
0.525000000000 0.991458123143 0.684842718084 1.000238065180 -0.365328056513 1.649735823269
0.526000000000 0.993801960518 0.679317551241 0.988001351796 -0.359416391284 1.633109215996
0.527000000000 0.990787367069 0.682987665786 0.971078902413 -0.348523272054 1.642166348636
0.528000000000 0.965900400341 0.695636758900 0.969041796341 -0.342791540903 1.625563948906
0.529000000000 0.967962386758 0.684444379736 0.953833728678 -0.344441679451 1.611273216058
0.530000000000 0.980833588395 0.661207656287 0.913015241435 -0.351799200084 1.602892536057
0.531000000000 0.982289493173 0.651120906463 0.908928616084 -0.372688183531 1.591885439897
0.532000000000 0.965898919132 0.642167252643 0.900319124063 -0.354381583470 1.586940995573
0.533000000000 0.970386209186 0.616901323544 0.895365231291 -0.340626821680 1.564776155408
0.534000000000 0.935227280548 0.622243474227 0.896411429701 -0.355364358068 1.543435493775
0.535000000000 0.932501636659 0.618519799491 0.880101912312 -0.380119735312 1.541668264950
0.536000000000 0.927746187675 0.625963273913 0.857000315574 -0.387448257366 1.516823434986
0.537000000000 0.907392221543 0.612864987521 0.860209362564 -0.386375315732 1.474366987893
0.538000000000 0.865825155411 0.619610317661 0.859726180229 -0.375685428036 1.452834246671
0.539000000000 0.848425606846 0.616301803571 0.871345046187 -0.360125902735 1.452015774562
0.540000000000 0.844803653585 0.634146084699 0.877667921660 -0.368709796472 1.429329887092
0.541000000000 0.828482698411 0.640676838791 0.860687558498 -0.358426503959 1.396685007479
0.542000000000 0.789474436605 0.645839699304 0.844138981888 -0.360487132241 1.384968851444
0.543000000000 0.779754442208 0.629843009692 0.841360568268 -0.375048237349 1.371350749897
0.544000000000 0.757487872406 0.636200102039 0.838833859479 -0.370125909685 1.345842032126
0.545000000000 0.735744032591 0.595125461392 0.850853013826 -0.362729439713 1.333411980605
0.546000000000 0.717452579402 0.591907470818 0.864009777024 -0.364752870825 1.360926959505
0.547000000000 0.718805984745 0.614613518673 0.849217304738 -0.379555417635 1.396396013368
0.548000000000 0.717989815592 0.597189715004 0.860578248144 -0.388161300753 1.407145546843
0.549000000000 0.724712206874 0.595329666702 0.879080615726 -0.406158288264 1.434938138633
0.550000000000 0.732569123781 0.580225356474 0.892154705802 -0.426936362293 1.451389740240
0.551000000000 0.712700599807 0.578621302289 0.899887267309 -0.431733027363 1.486789159443
0.552000000000 0.716057977339 0.571889397655 0.884627546317 -0.432885972004 1.504633984025
0.553000000000 0.715989973737 0.575985613534 0.893263471857 -0.435498372934 1.490122371913
0.554000000000 0.710633093053 0.602372195951 0.882736365057 -0.448200875763 1.482330291455
0.555000000000 0.704226470588 0.575006515435 0.871666743878 -0.458632259091 1.476232191292
0.556000000000 0.739107957325 0.554045830931 0.844209916625 -0.478193877342 1.475593601093
0.557000000000 0.753845490395 0.544294071626 0.808039953465 -0.469228880093 1.469984331607
0.558000000000 0.740961227133 0.547927343590 0.798850263408 -0.464996323779 1.474912397462
0.559000000000 0.745901793967 0.536618329291 0.781599885788 -0.478871804116 1.506312761951
0.560000000000 0.776249144702 0.559211962039 0.759456691120 -0.503904313476 1.542875949458
0.561000000000 0.782420184312 0.555961396501 0.740752670342 -0.506705733371 1.571136932961
0.562000000000 0.780751883806 0.572936707415 0.719929758133 -0.530100567836 1.598509442935
0.563000000000 0.774559429057 0.573436702300 0.736351292902 -0.533838971040 1.623372382223
0.564000000000 0.748999256187 0.558542105833 0.731485094576 -0.551349837085 1.646244262023
0.565000000000 0.745343580913 0.572079216700 0.714484517279 -0.569386871437 1.668186268054
0.566000000000 0.721678293002 0.564487216571 0.658839824585 -0.551618832709 1.695825245585
0.567000000000 0.684144660504 0.565874290093 0.617859208786 -0.546211802467 1.705679931200
0.568000000000 0.666986017353 0.604671889751 0.604402719835 -0.537493681582 1.737685031271
0.569000000000 0.654537858068 0.591070507028 0.590411244776 -0.525391409322 1.762379774066
0.570000000000 0.658226120620 0.585951091542 0.573494262494 -0.498061492311 1.777236760796
0.571000000000 0.639369362820 0.571888570250 0.584490809011 -0.488879478620 1.777268758384
0.572000000000 0.618678220312 0.565557537720 0.560012847394 -0.481556185785 1.794079838417
0.573000000000 0.596360303027 0.556159374354 0.564341129365 -0.472906746500 1.789035658667
0.574000000000 0.575530019855 0.550294303060 0.562803028275 -0.456617045935 1.790169557181
0.575000000000 0.547311602312 0.543630683390 0.557073216532 -0.459866614101 1.772996281373
0.576000000000 0.512486965478 0.519912920007 0.525420158267 -0.460182347916 1.802646769927
0.577000000000 0.483326934370 0.525497287439 0.539991901381 -0.451533098694 1.838059902428
0.578000000000 0.471237359371 0.549930991248 0.556146383028 -0.420818894209 1.820543861246
0.579000000000 0.454852163099 0.569736338421 0.527662235464 -0.383513416874 1.840194857826
0.580000000000 0.456328760115 0.580073740613 0.531819416544 -0.385769444542 1.846750057589
0.581000000000 0.474446989647 0.571418560775 0.516560801954 -0.344738855090 1.823539219457
0.582000000000 0.515736257610 0.571546527826 0.471617047318 -0.329653297830 1.814323460580
0.583000000000 0.522909018560 0.573871508418 0.455409294929 -0.312818534864 1.819298271245
0.584000000000 0.548357698277 0.599084156017 0.475875177173 -0.280287499400 1.826730383366
0.585000000000 0.582028925645 0.629018591286 0.454080940175 -0.266446624075 1.817486277849
0.586000000000 0.607075202533 0.669866281671 0.452103688824 -0.214110157282 1.799990124840
0.587000000000 0.611832741034 0.674899400814 0.465152957212 -0.178907665633 1.790883368642
0.588000000000 0.639612820413 0.678642128887 0.442177718771 -0.148397317297 1.790154648123
0.589000000000 0.651321153762 0.705462013803 0.445282002867 -0.136928760788 1.785022739408
0.590000000000 0.651421916410 0.717266173790 0.434522717574 -0.103419865216 1.778586460361
0.591000000000 0.665345403085 0.702208241605 0.424903487978 -0.114435743744 1.748273299875
0.592000000000 0.694973042106 0.675015876031 0.452773947686 -0.086989404322 1.715692905107
0.593000000000 0.713980423401 0.690140056285 0.449843017239 -0.060131295070 1.680097713532
0.594000000000 0.718222559860 0.679464769673 0.477864975186 -0.047399192785 1.688286888839
0.595000000000 0.719822535083 0.721948528358 0.488257436338 -0.024011237621 1.690710126796
0.596000000000 0.729322911300 0.740671149563 0.499994015039 0.020350378598 1.678578225025
0.597000000000 0.732362571082 0.748143902164 0.525783254350 0.035958005993 1.663790475603
0.598000000000 0.760121839316 0.800026210427 0.537667915781 0.032566385631 1.645498380074
0.599000000000 0.769779561282 0.809971836414 0.554459207593 0.017010083712 1.647629365782
0.600000000000 0.792143656115 0.837753427413 0.560911151494 0.015835042634 1.617183067895
0.601000000000 0.821975128307 0.838290496172 0.574511652925 0.057070364791 1.617375756506
0.602000000000 0.843739519934 0.876109004171 0.603956166960 0.078398600500 1.629247811694
0.603000000000 0.821348019345 0.887064648151 0.641565427614 0.119766218998 1.636944361644
0.604000000000 0.804993694142 0.919305188442 0.662898857480 0.153146822689 1.655849539660
0.605000000000 0.809282738759 0.938500453067 0.682692726207 0.181369701875 1.677609047075
0.606000000000 0.780274341729 0.957535633485 0.691573195705 0.187483185382 1.708620069122
0.607000000000 0.785293789885 0.973221021887 0.688531999962 0.208029577420 1.727984805721
0.608000000000 0.788889379101 0.989787130297 0.726356121092 0.233175885626 1.709673079294
0.609000000000 0.793384794469 1.029071259704 0.724906792508 0.255424865562 1.690120600953
0.610000000000 0.806491843468 1.040533025875 0.718518754253 0.283252056215 1.668983823318
0.611000000000 0.814789955895 1.048703040979 0.720520836427 0.281691565943 1.679367770506
0.612000000000 0.806474788387 1.055854899382 0.749307113744 0.284624660464 1.704015097971
0.613000000000 0.784543333797 1.062374867947 0.769613344951 0.251269930316 1.704001964158
0.614000000000 0.781967713943 1.061025090039 0.770509944885 0.222283634690 1.668536377548
0.615000000000 0.773098498216 1.053652503753 0.785548462267 0.215259852401 1.650830463298
0.616000000000 0.783618612038 1.044784744588 0.805437938696 0.210666333970 1.639804829519
0.617000000000 0.797710220797 1.094393861534 0.810579789503 0.229960745885 1.647758514434
0.618000000000 0.799826033399 1.118838253585 0.797230587372 0.252173228139 1.650473987827
0.619000000000 0.795553318681 1.133646079198 0.829332503602 0.259424447497 1.671439085467
0.620000000000 0.765900886354 1.108254552355 0.835282446588 0.286694514606 1.690075147991
0.621000000000 0.772710329171 1.081253884628 0.843913282840 0.321537979317 1.701152575891
0.622000000000 0.790507075124 1.073724544121 0.848483225712 0.358567381370 1.734472835038
0.623000000000 0.798290202465 1.061610525747 0.876592679373 0.383843400516 1.744401138877
0.624000000000 0.792745740758 1.052024245527 0.891267793701 0.408516228294 1.765359822066
0.625000000000 0.803693100111 1.058994935981 0.877885314356 0.444703654648 1.780549790599
0.626000000000 0.835601289888 1.036060687319 0.871715270516 0.448731043061 1.778719855613
0.627000000000 0.829644833883 1.036310700855 0.881347248047 0.459680702118 1.788306898239
0.628000000000 0.842040516625 1.064866642299 0.878599899195 0.466289946994 1.799426596057
0.629000000000 0.864367260149 1.039168623561 0.877267476466 0.473132967438 1.827536241302
0.630000000000 0.861383577902 1.020308143609 0.886524759296 0.470015431814 1.831607886886
0.631000000000 0.866536996978 1.033114106793 0.890743528402 0.479345700169 1.854379777586
0.632000000000 0.865920689841 1.050431631337 0.899101745658 0.490826012488 1.876857183403
0.633000000000 0.889419370425 1.042855293671 0.919569447812 0.490599102944 1.885218073578
0.634000000000 0.898609565264 1.044544598853 0.907447415947 0.529448370192 1.869236743854
0.635000000000 0.906851782199 1.062247825762 0.912539172634 0.536933778217 1.882421457062
0.636000000000 0.920142403983 1.088615930578 0.865224512945 0.552615996688 1.901344082361
0.637000000000 0.947635389709 1.136189322557 0.827277785877 0.562150318227 1.907840379193
0.638000000000 0.972058536897 1.170191966650 0.809192763849 0.596992348058 1.892044134109
0.639000000000 0.969694006784 1.175384131618 0.784496230080 0.644671815053 1.880892593707
0.640000000000 0.995945776587 1.195157665118 0.754851564385 0.667627487357 1.873279267765
0.641000000000 0.999092521687 1.176380897587 0.775744172179 0.656339449963 1.853627236681
0.642000000000 1.012391267718 1.183105734053 0.800355038213 0.672692672388 1.841385449130
0.643000000000 0.997943794529 1.216189452278 0.794177505123 0.701900214524 1.855789941855
0.644000000000 0.995867384318 1.244156305300 0.760917076559 0.715463418777 1.846756831656
0.645000000000 0.969601697554 1.278801547399 0.752005679969 0.702280726311 1.843416493641
0.646000000000 0.957497442919 1.293052932317 0.725618279610 0.703796520082 1.859748805051
0.647000000000 0.965771557568 1.315058096570 0.734962876231 0.718719669873 1.864813944170
0.648000000000 0.992634721828 1.358276479702 0.750614502695 0.740665094257 1.869312358712
0.649000000000 1.007268896524 1.391062582179 0.773084612317 0.755286706638 1.869273209041
0.650000000000 1.024457552094 1.430288773243 0.789997518926 0.762100212841 1.863369589352
0.651000000000 1.025007835706 1.458841653332 0.793985647091 0.790489598292 1.839619711829
0.652000000000 1.048244813932 1.474504249492 0.783550791029 0.810796554408 1.835871496494
0.653000000000 1.047847236021 1.470641907949 0.772207474567 0.829142585841 1.824865318334
0.654000000000 1.073074664015 1.476870562872 0.763393075385 0.859619951698 1.832194503505
0.655000000000 1.069940068229 1.480362298757 0.756967605909 0.866488230738 1.825759807939
0.656000000000 1.065706229651 1.487741797661 0.768684441595 0.853083133414 1.826294357634
0.657000000000 1.079493914195 1.482338554975 0.772115798260 0.862735046396 1.806827046924
0.658000000000 1.080071172194 1.470340147035 0.786609103279 0.897978345343 1.812300637250
0.659000000000 1.086764959373 1.466767367963 0.826890622221 0.882671894013 1.815296556957
0.660000000000 1.087008194350 1.466780289466 0.833914429686 0.919838558801 1.818944399955
0.661000000000 1.102368534281 1.462685528276 0.853984613041 0.936531150134 1.789572101804
0.662000000000 1.133492981936 1.466283971850 0.869892458623 0.944744451729 1.763230451247
0.663000000000 1.126164065471 1.480548151443 0.894742752116 0.962209750992 1.751795563987
0.664000000000 1.154248545429 1.503811745174 0.895882124950 0.979327747294 1.752475891453
0.665000000000 1.161886741032 1.524957074403 0.891905485929 0.993163222509 1.732634234514
0.666000000000 1.176670514204 1.536211337753 0.877030727537 1.013426338690 1.714907009750
0.667000000000 1.182461904419 1.545198241405 0.879282840424 1.003718500296 1.711079903971
0.668000000000 1.151288084892 1.555916836764 0.894806231366 1.013526017351 1.680438546374
0.669000000000 1.141137130865 1.568720932015 0.885807883790 1.018343556639 1.673008436405
0.670000000000 1.175217875848 1.576193763859 0.904525127618 1.042279585627 1.643531091697
0.671000000000 1.171631898454 1.558841813124 0.886891522431 1.064266601920 1.635630784177
0.672000000000 1.174768476135 1.537280621242 0.890896923231 1.082309942331 1.623696963084
0.673000000000 1.179951495882 1.534209280197 0.873684464028 1.100470763640 1.631277339420
0.674000000000 1.187815803534 1.538957453570 0.863108112974 1.095831547531 1.627542033859
0.675000000000 1.199263214832 1.522657433814 0.890984554311 1.098325713935 1.620224153199
0.676000000000 1.194335770396 1.501745142595 0.896335132807 1.132592889340 1.595149668128
0.677000000000 1.197080473572 1.459294561632 0.896599775887 1.153236618387 1.578578047687
0.678000000000 1.195860768395 1.438178004807 0.926630663195 1.142787579977 1.566537946554
0.679000000000 1.181244810693 1.447372857703 0.942461228449 1.142763752970 1.537599040142
0.680000000000 1.171052676599 1.469678205491 0.949493683252 1.144914599779 1.531506747814
0.681000000000 1.172596489737 1.455761118849 0.950495605687 1.132688712730 1.510084255731
0.682000000000 1.171382495641 1.449341106732 0.964553522632 1.149556517013 1.519971960542
0.683000000000 1.185472435254 1.458076116870 0.967534679449 1.157526531873 1.535799430531
0.684000000000 1.185641620775 1.478834977343 1.004285504059 1.166107873536 1.547966844462
0.685000000000 1.180262087277 1.481728988441 1.013940739423 1.199575275128 1.551944798818
0.686000000000 1.171966841838 1.494251077952 1.038132423796 1.234042681150 1.568912764762
0.687000000000 1.155252946690 1.485191325023 1.048000167259 1.244691221038 1.565061377056
0.688000000000 1.117336572067 1.473622708082 1.073019893823 1.263862630911 1.566325586909
0.689000000000 1.129203254429 1.456237399793 1.100265292955 1.258395182108 1.582375061962
0.690000000000 1.155854960078 1.457678763684 1.125114817720 1.273576919045 1.595313197462
0.691000000000 1.169796390849 1.459982514280 1.141444862413 1.288688183502 1.587750775449
0.692000000000 1.160414640576 1.466778453859 1.147070719945 1.311441353909 1.594059803128
0.693000000000 1.151859986252 1.453819558536 1.146067802866 1.336751340926 1.599045336053
0.694000000000 1.149314160520 1.438315290900 1.147417201530 1.364477252634 1.597603917421
0.695000000000 1.128150948339 1.419291200759 1.146504525680 1.375455519316 1.608813737845
0.696000000000 1.121220692275 1.410063938379 1.152274526298 1.370033596165 1.617847928034
0.697000000000 1.115284626561 1.385020682603 1.154825033832 1.386418908279 1.627171801971
0.698000000000 1.099962838293 1.382955509648 1.161088646728 1.389375281226 1.616755191622
0.699000000000 1.107283174799 1.379972936566 1.183353389774 1.383538842516 1.600748274580
0.700000000000 1.110512227839 1.388212426602 1.199670173001 1.388963241979 1.544155272833
0.701000000000 1.134216121557 1.363741566211 1.243569580457 1.383210983381 1.550180797165
0.702000000000 1.111589916936 1.353771476928 1.260002496666 1.368793832115 1.544441383507
0.703000000000 1.089072699392 1.328270935751 1.297910823359 1.383595825474 1.533370509467
0.704000000000 1.079445392991 1.294341362814 1.338384694733 1.384603764054 1.503410837528
0.705000000000 1.073110991929 1.264096600807 1.367098338783 1.401632659901 1.517172172199
0.706000000000 1.092270861660 1.257960943226 1.387314707443 1.402574866276 1.509886989682
0.707000000000 1.077637457807 1.238402568952 1.409788425886 1.383302142391 1.493720373991
0.708000000000 1.048279041845 1.219618855500 1.418291501014 1.373377247079 1.473022981499
0.709000000000 1.053234468357 1.212083617070 1.439706964260 1.357017563835 1.510803444095
0.710000000000 1.046511895681 1.214179245359 1.456780430591 1.376441827735 1.521224170157
0.711000000000 1.048117112943 1.216676507910 1.464642809989 1.396165349435 1.569541988073
0.712000000000 1.043652643980 1.190035803736 1.442839862671 1.407595184371 1.592124591060
0.713000000000 1.034937212981 1.209176061556 1.434131509286 1.407646792104 1.591927403145
0.714000000000 1.033695546968 1.224322421471 1.452626565257 1.419647433482 1.591606885327
0.715000000000 1.037156780372 1.225725549366 1.456403068416 1.430786538754 1.584988774919
0.716000000000 1.040386323478 1.213016590727 1.455046158271 1.425043525973 1.585509995871
0.717000000000 1.043078148696 1.229653379467 1.431502640262 1.432248548634 1.570964085951
0.718000000000 1.036401419127 1.237407808469 1.423436481132 1.447785845662 1.560988385144
0.719000000000 1.007345634733 1.224065740143 1.427276686633 1.462172785242 1.539180756000
0.720000000000 1.016764706913 1.211881428793 1.464901365820 1.474954266685 1.535488284440
0.721000000000 1.042337091191 1.191962285855 1.465023233498 1.480285469206 1.532052263534
0.722000000000 1.048719294007 1.188682624394 1.427878810222 1.477102444468 1.535570700019
0.723000000000 1.067216882130 1.202825508512 1.407190146836 1.485692601653 1.527143545562
0.724000000000 1.088175969134 1.222628790454 1.416115036063 1.506270691729 1.504053821219
0.725000000000 1.096975955989 1.218156459998 1.401757463690 1.483458946551 1.480733397104
0.726000000000 1.093194688020 1.198940301337 1.390011739132 1.467167657369 1.451112695937
0.727000000000 1.096024767041 1.175743056057 1.367418056297 1.476573991720 1.430339892363
0.728000000000 1.114340475103 1.140546365093 1.357053100598 1.483906480038 1.399113662381
0.729000000000 1.115405248959 1.133388573711 1.355106128366 1.482079432843 1.377331192426
0.730000000000 1.148040665050 1.136478187885 1.355458408872 1.473117959213 1.364291817736
0.731000000000 1.174365050986 1.153590966100 1.342149395935 1.460450242445 1.360650136656
0.732000000000 1.187549797805 1.157650292327 1.354034186153 1.452270514782 1.357608667167
0.733000000000 1.222140823476 1.142174741000 1.356779513938 1.472012583013 1.361350490060
0.734000000000 1.221728158695 1.147550649716 1.386898037968 1.474303134872 1.349244003433
0.735000000000 1.224910997718 1.186378239418 1.389249199096 1.478930874569 1.348661423712
0.736000000000 1.193939302459 1.211348614951 1.423422943730 1.475347177884 1.360294012393
0.737000000000 1.187676369165 1.226124408268 1.447611636639 1.466920434350 1.346573185958
0.738000000000 1.178239016331 1.254079741046 1.431062217009 1.470865367467 1.335236177188
0.739000000000 1.186756318609 1.255368042595 1.410683477052 1.476542605428 1.300339987887
0.740000000000 1.206417699973 1.257467836388 1.396093144527 1.489189748338 1.303769500400
0.741000000000 1.205684010393 1.252013133455 1.402622517534 1.489968874188 1.289743433094
0.742000000000 1.214812586474 1.209843252428 1.385931371324 1.466928583523 1.306677382795
0.743000000000 1.229350762164 1.225440454336 1.370502169966 1.453045017254 1.308483812607
0.744000000000 1.235684271892 1.228099858150 1.370188074249 1.448923926581 1.289203897146
0.745000000000 1.250963068095 1.259848453568 1.375852227068 1.479801475888 1.279288577715
0.746000000000 1.252292367092 1.286628401030 1.390680516499 1.490405673687 1.272526314827
0.747000000000 1.272332591690 1.311089419531 1.404498059777 1.518211400467 1.282017918159
0.748000000000 1.297911108966 1.348554172692 1.410682296897 1.549041270743 1.270391881958
0.749000000000 1.310654446401 1.361045768950 1.408405403789 1.562498930621 1.257164886773
0.750000000000 1.319413896704 1.345227055318 1.403073857765 1.560939329731 1.245263454876
0.751000000000 1.302145193725 1.348498813645 1.405287541358 1.546879808083 1.226207002167
0.752000000000 1.338717397306 1.356806978421 1.409266558561 1.537966430338 1.233171110236
0.753000000000 1.374786937666 1.353343575803 1.434650994745 1.501681383975 1.256582249669
0.754000000000 1.385364172816 1.351857516814 1.455496212111 1.471991649951 1.271387799061
0.755000000000 1.411489338724 1.340787715794 1.460114081829 1.431608320831 1.280280817777
0.756000000000 1.425405984455 1.327762982871 1.447152117686 1.399342641186 1.281875295548
0.757000000000 1.431562445224 1.313483617923 1.447442677426 1.399326600807 1.246329670369
0.758000000000 1.436007039177 1.303133572889 1.451147963642 1.407075460547 1.231198430068
0.759000000000 1.429495142985 1.287080713489 1.440972464596 1.398982357586 1.228253576371
0.760000000000 1.441949665967 1.288825602381 1.443132633190 1.366355087823 1.206108800937
0.761000000000 1.457247940325 1.297204569798 1.433015121996 1.340337357289 1.189409155130
0.762000000000 1.459730161197 1.295679458702 1.435994758470 1.323600326951 1.178665429468
0.763000000000 1.437606546513 1.304605622228 1.447415626160 1.293773237752 1.177430843579
0.764000000000 1.399857387425 1.281626853405 1.474529013854 1.239642386402 1.174091519845
0.765000000000 1.373712368698 1.276312574522 1.522298348943 1.213333069105 1.173805479737
0.766000000000 1.346561325716 1.264359098291 1.557147149034 1.225981630012 1.190700852616
0.767000000000 1.371258559350 1.249649270243 1.570883923529 1.221304887429 1.224650831217
0.768000000000 1.380708707843 1.223475784772 1.572553039797 1.216892485376 1.250282786808
0.769000000000 1.371364626739 1.211272730966 1.580821742920 1.203617016326 1.267587366296
0.770000000000 1.389222330401 1.167043852415 1.596991380883 1.213915873730 1.295623100830
0.771000000000 1.420732684000 1.145766889277 1.606057493404 1.227649881852 1.284325580791
0.772000000000 1.449499255620 1.139670265651 1.618201686089 1.225802340272 1.272518472367
0.773000000000 1.487175332355 1.121109173848 1.663590605622 1.219243516670 1.253820069597
0.774000000000 1.537374852077 1.136528744295 1.676753999973 1.207671130257 1.252809029613
0.775000000000 1.557536990241 1.131811153822 1.683382962832 1.165662798288 1.244844346162
0.776000000000 1.593369598553 1.139494314732 1.688847868428 1.165969600369 1.231618477783
0.777000000000 1.596078205494 1.130857856642 1.680801261839 1.147925089676 1.240665333615
0.778000000000 1.590973057031 1.121512551602 1.683366740309 1.146432280399 1.243492994875
0.779000000000 1.607976229500 1.113107340311 1.677201583996 1.156268764163 1.241535365855
0.780000000000 1.614899133154 1.092861056159 1.687505712477 1.161836497337 1.249098682177
0.781000000000 1.626701558846 1.076146491203 1.688128454833 1.160441626129 1.234351897884
0.782000000000 1.618622431753 1.053521631563 1.676012876610 1.138628889426 1.248411034156
0.783000000000 1.601910654436 1.034213018130 1.674317523533 1.129953648326 1.235473673445
0.784000000000 1.600456438800 1.045037897784 1.704245503570 1.131319130191 1.230186569097
0.785000000000 1.600198787825 1.067806975013 1.696994565770 1.133310840371 1.210363020207
0.786000000000 1.611575393026 1.047723228794 1.716010415794 1.127602901530 1.178864091356
0.787000000000 1.633308150135 1.042621217659 1.733781549868 1.106884638453 1.207226689967
0.788000000000 1.637891066174 1.047273296094 1.748425579487 1.116309613467 1.208754490824
0.789000000000 1.615098313927 1.065339293042 1.718946332950 1.112867401295 1.215977042816
0.790000000000 1.620955323202 1.073604802831 1.721062955285 1.097873335493 1.209154265700
0.791000000000 1.632117929852 1.120613691106 1.691303654568 1.097405152619 1.211531456719
0.792000000000 1.627459913183 1.141521474327 1.676448473248 1.078803165759 1.207417460123
0.793000000000 1.629307468419 1.155312420105 1.647957470085 1.069360759550 1.208914433021
0.794000000000 1.621118885123 1.158556608208 1.638972402758 1.088937480175 1.193584507340
0.795000000000 1.631566959368 1.148995910920 1.631810138455 1.103379407891 1.160423363148
0.796000000000 1.636438096281 1.144569976123 1.623427498727 1.127349480861 1.151484102266
0.797000000000 1.652657612832 1.152444109401 1.620543631553 1.143246884887 1.149394800283
0.798000000000 1.641843322195 1.157842941322 1.604417906968 1.151333337006 1.159223363458
0.799000000000 1.623538463644 1.159679171108 1.552370842269 1.173715217289 1.167468651343
0.800000000000 1.613884372948 1.155182748587 1.518346122576 1.169555955595 1.176585654029
0.801000000000 1.611708500571 1.126392225052 1.507355461428 1.140783174079 1.186442659479
0.802000000000 1.602613822654 1.137965714845 1.474675175639 1.130040178018 1.190769505144
0.803000000000 1.593614720967 1.108179375013 1.456161929484 1.121697171216 1.224470924969
0.804000000000 1.591605952112 1.094497920077 1.446322823160 1.115784911163 1.217378462068
0.805000000000 1.620255979357 1.082513648499 1.438912184810 1.140051332392 1.205415034378
0.806000000000 1.639263142871 1.092369372667 1.438979689187 1.161757797119 1.205712464260
0.807000000000 1.633639805293 1.081776376112 1.466924611719 1.186320137509 1.215206735921
0.808000000000 1.597679291996 1.068868903577 1.488237791101 1.218832663036 1.216907066686
0.809000000000 1.574865308613 1.077966753656 1.473993630358 1.236239779689 1.230113879667
0.810000000000 1.583878708522 1.094658358644 1.479832474325 1.252889015027 1.218289679375
0.811000000000 1.585859218364 1.100707703465 1.487384004130 1.271909457352 1.205662836976
0.812000000000 1.594556084449 1.125189789236 1.515973215361 1.311072846905 1.187116187894
0.813000000000 1.605664357807 1.136291476201 1.521254430653 1.307090551016 1.199164914616
0.814000000000 1.616989217952 1.170142673112 1.542228160675 1.328155177849 1.204358463689
0.815000000000 1.634175894672 1.187034582975 1.560313282201 1.365402570992 1.179763769369
0.816000000000 1.625812421386 1.183443265080 1.562923085433 1.381555091473 1.158515165141
0.817000000000 1.633835250763 1.199744021071 1.566003352443 1.395666144040 1.155381529300
0.818000000000 1.652221404817 1.197328217935 1.554097007016 1.407995063286 1.131401497563
0.819000000000 1.649909902726 1.210586186580 1.544603939918 1.414734178636 1.114077479891
0.820000000000 1.663239365502 1.218040815091 1.525770713877 1.414695027022 1.090484003801
0.821000000000 1.658640098910 1.228227280924 1.518472295330 1.454018605248 1.058554710114
0.822000000000 1.636421441200 1.245868692205 1.510908790064 1.457968347796 1.048648685497
0.823000000000 1.659939047495 1.267797483181 1.520747147998 1.452733043164 1.017226480610
0.824000000000 1.662652432375 1.286775501247 1.488030392684 1.473649940608 0.994616308663
0.825000000000 1.639649187131 1.318637369125 1.478479875817 1.489525735350 0.946817552937
0.826000000000 1.611452568959 1.322073563198 1.480285220565 1.482559794852 0.941793138143
0.827000000000 1.602094425272 1.325628814829 1.459273925639 1.482978120204 0.946172614677
0.828000000000 1.582380106249 1.318498664703 1.462383824644 1.526942773360 0.949345529295
0.829000000000 1.566948022645 1.313008067447 1.455467691027 1.572279792677 0.934003692170
0.830000000000 1.539604530039 1.306200474536 1.450742059878 1.580979961693 0.906668045108
0.831000000000 1.515364295909 1.299617810537 1.458385263408 1.602680651568 0.899840041755
0.832000000000 1.503943726429 1.289972301507 1.452869072877 1.634442678778 0.880845706666
0.833000000000 1.483813428762 1.275763124499 1.402104754461 1.646150425699 0.863725242905
0.834000000000 1.463956673074 1.310303121432 1.394990739767 1.611125666290 0.872915134709
0.835000000000 1.422855049013 1.320122187577 1.409320587812 1.621869717326 0.868802708744
0.836000000000 1.410261755870 1.307353252310 1.416401856855 1.645187126296 0.843915123516
0.837000000000 1.430044037810 1.296401942856 1.406002660943 1.648446449422 0.847036103286
0.838000000000 1.427024524435 1.286945917569 1.418496983956 1.666855294356 0.824190750152
0.839000000000 1.423574870315 1.258094843962 1.414963658391 1.652437496596 0.819562195599
0.840000000000 1.419054375606 1.240364747519 1.410899680698 1.676639671558 0.826573995774
0.841000000000 1.423364081841 1.234978083646 1.369489965325 1.691177905455 0.814613046441
0.842000000000 1.424769922986 1.221235183031 1.313247937555 1.709299469886 0.784908858063
0.843000000000 1.393642878875 1.235692077487 1.285164336244 1.719835350584 0.767404342134
0.844000000000 1.367775633048 1.254048622793 1.274987904858 1.719085917926 0.726288354826
0.845000000000 1.341692915976 1.248377114909 1.245073688249 1.710012374058 0.696326914046
0.846000000000 1.341288206336 1.262549140528 1.233702250192 1.711110634522 0.680008939214
0.847000000000 1.322437575693 1.266203363533 1.230051983685 1.675090565357 0.670285662791
0.848000000000 1.309106216046 1.288428747501 1.221062843649 1.676808671184 0.651464248457
0.849000000000 1.288571597091 1.303963475705 1.258481687229 1.672059426675 0.629030205146
0.850000000000 1.277461782147 1.315134906157 1.269399753673 1.668988365923 0.609758339255
0.851000000000 1.295617796093 1.316243951224 1.283805586856 1.678447692421 0.579775750092
0.852000000000 1.267173321772 1.330125495541 1.287533945939 1.709730006006 0.537232257435
0.853000000000 1.231337872628 1.360542901310 1.296862234475 1.710378867620 0.484715939555
0.854000000000 1.228206328044 1.377712633357 1.271423480955 1.710515162943 0.451773704972
0.855000000000 1.219936292319 1.360601708755 1.254947640714 1.694174347196 0.432867970599
0.856000000000 1.200657039820 1.391296236068 1.255720554158 1.705483466968 0.398815461388
0.857000000000 1.184038242837 1.399134967452 1.250797190367 1.740179267599 0.353895194763
0.858000000000 1.165815619215 1.395805418616 1.216892702191 1.751658458880 0.336473676796
0.859000000000 1.180810320839 1.383805049617 1.187109994877 1.751497400795 0.323373992475
0.860000000000 1.173142317186 1.356386259138 1.182562351630 1.755968593072 0.293291576471
0.861000000000 1.190156886898 1.346782799998 1.170053988355 1.763297436271 0.270576172049
0.862000000000 1.173200200613 1.316498383092 1.160553037210 1.784030009267 0.242244743485
0.863000000000 1.173590677803 1.319411288886 1.129222494718 1.800675474459 0.260091376015
0.864000000000 1.174039958019 1.327507577895 1.131700944403 1.803796582209 0.265846567569
0.865000000000 1.136025412098 1.307959231164 1.121871253137 1.812173971213 0.247983327803
0.866000000000 1.118421799999 1.311631781294 1.126260297017 1.802878872389 0.225278901543
0.867000000000 1.093474971601 1.314042557950 1.119600523156 1.801164080370 0.202598861300
0.868000000000 1.052983262941 1.307900261845 1.139509225653 1.799029261265 0.191072667648
0.869000000000 1.035078987053 1.316199953316 1.127847954843 1.794244770442 0.162393046385
0.870000000000 1.028669840073 1.315460146258 1.106324809926 1.777654426237 0.148782230918
0.871000000000 1.032181210486 1.325337566122 1.097884693184 1.757141378883 0.132971609904
0.872000000000 1.034818797760 1.332498237682 1.077126496218 1.761198793606 0.145811081226
0.873000000000 1.042916018199 1.331867865147 1.098685904559 1.758494123485 0.140228977931
0.874000000000 1.045591478616 1.320175766179 1.104482623996 1.738267420053 0.122274864133
0.875000000000 1.054390956549 1.307265712878 1.102011496366 1.734941366215 0.121427323053
0.876000000000 1.056854665478 1.302232750541 1.102336353315 1.726376989374 0.108121772807
0.877000000000 1.059603879401 1.319665189909 1.070176557300 1.721958933869 0.091492481146
0.878000000000 1.047930550029 1.325202149508 1.052438782312 1.716829013189 0.128732520955
0.879000000000 1.041212155589 1.333322547995 0.995934846095 1.678772493294 0.142228969930
0.880000000000 1.022974931737 1.307774941839 0.992982587061 1.661010388240 0.147106573428
0.881000000000 1.030977715329 1.296280255386 0.989546777019 1.671146631704 0.149215649865
0.882000000000 1.063561965679 1.297488177241 0.964439010536 1.672620122066 0.114227751916
0.883000000000 1.076204771879 1.324131439966 0.958601661277 1.675805222358 0.098136054637
0.884000000000 1.081806171962 1.333003366983 0.946486216485 1.658240789665 0.073511883474
0.885000000000 1.084058609636 1.337180521282 0.952462942388 1.649582857523 0.065901548363
0.886000000000 1.056827875154 1.348266394124 0.937660262434 1.631916137303 0.063430487193
0.887000000000 1.057096728130 1.340856268096 0.916627464382 1.604232319530 0.044431372317
0.888000000000 1.030606747037 1.337366576865 0.925630813759 1.572381227793 0.041844389382
0.889000000000 1.005611153971 1.331914098679 0.910192010210 1.549289227021 0.061343420250
0.890000000000 0.992270643928 1.308658725312 0.889781811311 1.500196051446 0.051027568371
0.891000000000 0.982479966377 1.284055065802 0.862626228727 1.473035673662 0.035796359200
0.892000000000 1.001210485998 1.249197788327 0.851227222912 1.485264090459 0.035667313722
0.893000000000 1.015371613106 1.197333610839 0.829257762487 1.485888718984 0.019843140658
0.894000000000 1.032447189497 1.165501124363 0.815625507422 1.486801009380 0.005912085036
0.895000000000 1.020951441982 1.138859434992 0.783206620587 1.491101713762 -0.018496748027
0.896000000000 0.999749344640 1.124760891215 0.780004231302 1.508458667787 0.003258099542
0.897000000000 1.006119065877 1.123728344981 0.778534526671 1.533762338374 -0.003333436678
0.898000000000 1.026368872397 1.114417871190 0.777248856283 1.552782259537 -0.020628949664
0.899000000000 1.025617148362 1.105649276626 0.733915592886 1.571959558926 -0.039585676466
0.900000000000 1.017411420453 1.079201018528 0.743825721560 1.550400910412 -0.048293657531
0.901000000000 1.017739540577 1.065356341815 0.739878810162 1.534021003448 -0.023929492178
0.902000000000 1.011574774002 1.062648353567 0.738613737459 1.537010972574 0.002383125411
0.903000000000 1.027764215220 1.041277530912 0.738222682466 1.549555895981 -0.026926298052
0.904000000000 1.019187593696 1.026083912458 0.740469626666 1.566233868528 -0.035353317284
0.905000000000 1.023621357652 1.017006195483 0.765082301709 1.587662821440 -0.039330176091
0.906000000000 1.013964443019 1.036644444368 0.767933237976 1.606055610288 -0.051377929225
0.907000000000 1.006713612645 1.044280466134 0.802326033298 1.599634567184 -0.070018025909
0.908000000000 1.008981042625 1.023829091527 0.812368086630 1.582661811769 -0.057979524451
0.909000000000 1.011900073738 0.992781008370 0.806929331457 1.582410717307 -0.065024995673
0.910000000000 1.005088308699 0.961049363890 0.791106301706 1.576139855187 -0.068288541395
0.911000000000 1.017945626440 0.950910055847 0.786761528809 1.562070668538 -0.088666649971
0.912000000000 1.035506595843 0.942344147625 0.785178835838 1.572101949560 -0.122621160387
0.913000000000 1.030709627951 0.951478704747 0.784972856975 1.589011970764 -0.138280130664
0.914000000000 1.022328016901 0.937708775879 0.763566436155 1.585883380336 -0.131924623232
0.915000000000 1.006857588021 0.902607345825 0.752306500646 1.577766145989 -0.141986959494
0.916000000000 0.985302359569 0.869595273145 0.744908329070 1.581393548712 -0.160388916373
0.917000000000 0.955830237855 0.852816263636 0.695403516898 1.563975287522 -0.167986633551
0.918000000000 0.933717107688 0.813976397902 0.656978114735 1.570622139456 -0.181624062835
0.919000000000 0.922764764446 0.804219795754 0.650081186794 1.588214882036 -0.196652233467
0.920000000000 0.890699864146 0.789618248730 0.659582520861 1.586126009291 -0.213482990585
0.921000000000 0.862640574381 0.790206590676 0.651591191706 1.566068871895 -0.258920088540
0.922000000000 0.841050890525 0.771631833323 0.639848065531 1.568201563223 -0.279969585565
0.923000000000 0.854397183274 0.732219212231 0.606697994229 1.576318990689 -0.300636128850
0.924000000000 0.837313022626 0.749416477616 0.592074602346 1.597151999314 -0.315623902994
0.925000000000 0.818121782939 0.736678835219 0.566433932469 1.595584395122 -0.332750274200
0.926000000000 0.781037422116 0.708665197857 0.533551353023 1.574109640795 -0.341735178040
0.927000000000 0.774101992394 0.711165011249 0.513475724561 1.545366952068 -0.355889915819
0.928000000000 0.767427123071 0.722601040561 0.520296755338 1.532271404625 -0.364757642094
0.929000000000 0.732598804347 0.733040324346 0.524994436890 1.507381128045 -0.355624706134
0.930000000000 0.691347484988 0.736175771579 0.502135132293 1.490516487867 -0.375205820517
0.931000000000 0.658601140431 0.733826779893 0.496636664565 1.540667605719 -0.407683898683
0.932000000000 0.612427270509 0.703544640373 0.469785812214 1.577899008623 -0.422040794977
0.933000000000 0.560038679262 0.679298108119 0.460651086943 1.570597498628 -0.408370782339
0.934000000000 0.526778433639 0.640832606205 0.461086504039 1.562468799015 -0.423546169059
0.935000000000 0.480763034780 0.617966891486 0.447087057706 1.569497362804 -0.376853728140
0.936000000000 0.474157676472 0.617581694681 0.440324287325 1.604205359519 -0.329716608786
0.937000000000 0.462787271963 0.596874390082 0.410413672510 1.621997474873 -0.339294328206
0.938000000000 0.460598737720 0.578526045692 0.390923718011 1.637677414490 -0.369140829898
0.939000000000 0.472867779906 0.578721835175 0.382695063619 1.643057236478 -0.383174477253
0.940000000000 0.450719429938 0.596322604498 0.370575009301 1.679694911374 -0.380967664547
0.941000000000 0.403162735407 0.601466536894 0.378552642425 1.722496731096 -0.362262875124
0.942000000000 0.381519843776 0.597574482493 0.383792558920 1.737736263421 -0.367675665847
0.943000000000 0.376460507634 0.602365103191 0.359474368583 1.773234015457 -0.381250708701
0.944000000000 0.362489901616 0.588861985598 0.363203124327 1.780038718264 -0.394495272156
0.945000000000 0.330640379104 0.588999452120 0.357625628442 1.786124916355 -0.405591766335
0.946000000000 0.282190049200 0.587403661702 0.363427210584 1.819588572165 -0.396916829445
0.947000000000 0.220004325441 0.590290380508 0.364529498250 1.839217148902 -0.389557143083
0.948000000000 0.174494291095 0.602158879125 0.374492069992 1.832769059717 -0.408216787226
0.949000000000 0.170715368688 0.600468795722 0.408337569028 1.814399358749 -0.402560234992
0.950000000000 0.166760976696 0.611936468061 0.412660085937 1.833846451029 -0.401668646153
0.951000000000 0.173166586359 0.601301538824 0.404276158507 1.841298604402 -0.413750319186
0.952000000000 0.170437118074 0.569067836434 0.416356717701 1.851154301211 -0.442434151022
0.953000000000 0.188066933925 0.515961710112 0.413661682717 1.869955644092 -0.448787395606
0.954000000000 0.199859295619 0.475002497197 0.401578701546 1.866254661819 -0.458619631297
0.955000000000 0.201285340598 0.458106697898 0.383534528090 1.876616381674 -0.469624053322
0.956000000000 0.239235253217 0.414675006977 0.406650511257 1.839277793553 -0.459641129418
0.957000000000 0.287861220800 0.371384343314 0.447817978994 1.827198363898 -0.464413906866
0.958000000000 0.332706021799 0.343557510006 0.468111025651 1.816125567250 -0.440422126721
0.959000000000 0.366773351377 0.340504994889 0.463627332658 1.795992107653 -0.421412234731
0.960000000000 0.398449969104 0.316926441262 0.467067637114 1.768131218397 -0.408418992360
0.961000000000 0.410614865423 0.307512659733 0.476234398655 1.733480115389 -0.397600832948
0.962000000000 0.424217558077 0.296470561115 0.475072201349 1.713711141352 -0.380522239187
0.963000000000 0.419403470631 0.260062072299 0.482379516851 1.706159959561 -0.384674783686
0.964000000000 0.435515656825 0.277528495150 0.510476960650 1.686403334596 -0.352525248265
0.965000000000 0.436369822350 0.305890114609 0.518677524552 1.666621103585 -0.305216548257
0.966000000000 0.469525995939 0.306470340484 0.536590637497 1.636012885870 -0.265575231907
0.967000000000 0.511935219631 0.313048687975 0.557787758597 1.625276444222 -0.251633751784
0.968000000000 0.527926289313 0.314314996876 0.559996229046 1.619893217154 -0.224323444073
0.969000000000 0.544318036128 0.303655874286 0.581907662046 1.642728535823 -0.218080829446
0.970000000000 0.531545546487 0.305411989552 0.605418365685 1.680195179431 -0.218040452829
0.971000000000 0.540574233097 0.322177836587 0.616436052344 1.721734205691 -0.241055028207
0.972000000000 0.529777671936 0.345658347543 0.613478819049 1.726927047013 -0.262592049291
0.973000000000 0.547195878422 0.348762729652 0.608407510099 1.746528297317 -0.293567491183
0.974000000000 0.553374548775 0.334484789499 0.606722934276 1.765918606123 -0.300031058593
0.975000000000 0.528820289151 0.364664252579 0.613219293450 1.771273817966 -0.273262067934
0.976000000000 0.530549379310 0.402663031154 0.616846447512 1.777980524310 -0.247590549666
0.977000000000 0.560325524170 0.433343692518 0.627721248412 1.795455563800 -0.239432288681
0.978000000000 0.549828947267 0.457506730395 0.630288522368 1.820418205538 -0.204829586502
0.979000000000 0.537306347081 0.459602479119 0.634322655090 1.825715627099 -0.156559727734
0.980000000000 0.519749702099 0.465591590297 0.657474661375 1.823478393496 -0.127250112907
0.981000000000 0.508790657657 0.466721374505 0.682858489353 1.837390845968 -0.100101003564
0.982000000000 0.491801313737 0.468633932181 0.709272612613 1.844727606333 -0.103067724730
0.983000000000 0.493033758408 0.473528325089 0.716251483121 1.858646080837 -0.092623403688
0.984000000000 0.487169137273 0.482022690733 0.731424590323 1.886415527089 -0.073453538015
0.985000000000 0.482795907403 0.484417628244 0.704319248288 1.896153865126 -0.076395579949
0.986000000000 0.487987481447 0.502788957016 0.686473204005 1.914847767776 -0.058562651139
0.987000000000 0.491175967000 0.520073855059 0.669906819923 1.893111929687 -0.063855536934
0.988000000000 0.466624856968 0.544601356263 0.683228085584 1.888389137245 -0.068265842862
0.989000000000 0.476209827559 0.568483467735 0.690609602868 1.891886885013 -0.062989467076
0.990000000000 0.436637953075 0.583586896414 0.712254849093 1.883158304849 -0.090341333375
0.991000000000 0.446782844632 0.621387885956 0.715102031303 1.894362881823 -0.109646694543
0.992000000000 0.455474549573 0.645334949683 0.730238954439 1.870135870968 -0.109315216831
0.993000000000 0.465510270611 0.654103031338 0.741718881758 1.872928187649 -0.144663145270
0.994000000000 0.464521450619 0.674177254779 0.742498353148 1.890824129671 -0.163381285916
0.995000000000 0.475648107530 0.685155169282 0.760377110994 1.914449102116 -0.144075860391
0.996000000000 0.469679877229 0.677078849707 0.772427245810 1.935259638462 -0.159626218120
0.997000000000 0.483830499388 0.688553914931 0.789291316666 1.924210729463 -0.167576357304
0.998000000000 0.472416730534 0.729381648967 0.778275035192 1.917739434425 -0.166823236769
0.999000000000 0.451534287658 0.740935090001 0.776596548005 1.902537990586 -0.177170746140
1.000000000000 0.460409479896 0.753708589929 0.764353685219 1.884590332182 -0.166576034931


==> Figures/data/sample_funcs_r=1.3.txt <==
x f1 f2 f3 f4 f5
0.000000000000 1.171572181874 0.825886103743 -0.136356057493 2.266887414171 2.057522374245
0.001000000000 1.172127659643 0.826313063087 -0.135511188735 2.267817498779 2.056960422191
0.002000000000 1.172703558373 0.827848370018 -0.135715470789 2.268464848979 2.055851991920
0.003000000000 1.174101175004 0.829149239290 -0.135824778401 2.267740155338 2.056110058956
0.004000000000 1.175527076385 0.829087938577 -0.134747416256 2.265538891011 2.057294399685
0.005000000000 1.176479143822 0.827790003213 -0.133406993926 2.263115434875 2.059373177057
0.006000000000 1.175366359114 0.826605042543 -0.132390599960 2.261952305649 2.061992425450
0.007000000000 1.173888860675 0.826811203698 -0.133243614947 2.261108257726 2.063317819946
0.008000000000 1.172787069985 0.826826483773 -0.133226899349 2.259453719037 2.066375352863
0.009000000000 1.170824483384 0.825774522560 -0.133691398154 2.256396623613 2.070628116798
0.010000000000 1.169264608186 0.824843982657 -0.133489679609 2.253215293049 2.072944567582
0.011000000000 1.167828617995 0.823334503414 -0.131823511621 2.251064939129 2.074817634643
0.012000000000 1.167288270123 0.822664711265 -0.128788008852 2.248548511389 2.077305908523
0.013000000000 1.167240469684 0.824238843321 -0.125483805652 2.244390030158 2.082306830610
0.014000000000 1.168350835755 0.825558832582 -0.122406569782 2.238601064798 2.087216607419
0.015000000000 1.170330350675 0.826572847509 -0.118938618595 2.234328769128 2.091853445667
0.016000000000 1.171664204417 0.828618117802 -0.114993756133 2.228753362261 2.095543159491
0.017000000000 1.170234158725 0.830329215657 -0.110769087508 2.225537910555 2.099048849371
0.018000000000 1.167608187566 0.830333767152 -0.107966283677 2.222590488827 2.100992277119
0.019000000000 1.167723041193 0.831599720183 -0.104349320190 2.218261715419 2.104149249981
0.020000000000 1.168058411323 0.831564076082 -0.100837714335 2.215735150019 2.108449846909
0.021000000000 1.167145529493 0.830293430417 -0.097529457222 2.211374362040 2.113430732711
0.022000000000 1.165302223130 0.827126468793 -0.093886280927 2.206118178941 2.115973824929
0.023000000000 1.165409372655 0.823518112591 -0.090749581756 2.201360242618 2.120928548950
0.024000000000 1.165031359697 0.820406361394 -0.086461769302 2.197901533498 2.126646578150
0.025000000000 1.166027024388 0.818379138047 -0.082067287189 2.194174676879 2.131506193497
0.026000000000 1.166233181911 0.816101300210 -0.077471495750 2.190351720828 2.134712660860
0.027000000000 1.165809322420 0.813822404332 -0.072842748943 2.188268566753 2.135117939579
0.028000000000 1.164329072427 0.812455947602 -0.068658364955 2.185375729658 2.136321142417
0.029000000000 1.161166246053 0.811899582856 -0.063892997321 2.183597224110 2.137240090699
0.030000000000 1.156823035629 0.812100596199 -0.058696845388 2.182064992103 2.139789250420
0.031000000000 1.153204206284 0.813078083810 -0.052358101632 2.179396532465 2.140308924261
0.032000000000 1.151902963523 0.814481492530 -0.045323505316 2.175571428290 2.139084649560
0.033000000000 1.149504035968 0.816448543576 -0.038792036372 2.171850862030 2.136934213790
0.034000000000 1.145960846917 0.817953750694 -0.033207546806 2.168770163459 2.134799793197
0.035000000000 1.143793722252 0.818734126502 -0.027760902223 2.168323554245 2.131680258992
0.036000000000 1.139875014181 0.818581459478 -0.023646600262 2.167340873496 2.129779206906
0.037000000000 1.137411110746 0.818409467835 -0.021424925758 2.166059874059 2.126737371626
0.038000000000 1.135596383665 0.817764085308 -0.019806531677 2.163561664230 2.123200353890
0.039000000000 1.134113918359 0.817855167049 -0.017690630502 2.160962376003 2.118099521617
0.040000000000 1.131056307819 0.819185522421 -0.014894174188 2.159004222951 2.113406367124
0.041000000000 1.129745344011 0.821137657176 -0.012143244254 2.157968284623 2.108619284120
0.042000000000 1.128994119253 0.823114932706 -0.010052823379 2.155940241891 2.103106026897
0.043000000000 1.127232015883 0.823890296694 -0.007908236922 2.154747487836 2.096313083629
0.044000000000 1.124370440716 0.824285746444 -0.005621873918 2.152477945789 2.088672579697
0.045000000000 1.120675155279 0.827618529549 -0.004102083666 2.149041010473 2.081250432844
0.046000000000 1.115779808881 0.829797172322 -0.003392102313 2.145605314556 2.075985210570
0.047000000000 1.110031002179 0.832697574441 -0.002225022173 2.139984581047 2.071991144158
0.048000000000 1.104454147569 0.836008051922 -0.001321581303 2.134568015063 2.069043058544
0.049000000000 1.097741434929 0.839532125837 0.000271946737 2.129364222492 2.066473664490
0.050000000000 1.089874253473 0.842670241558 0.000081094560 2.126795225055 2.061474917271
0.051000000000 1.082179179071 0.846523466165 -0.001791372989 2.124435135454 2.056097902198
0.052000000000 1.074912764954 0.848838433773 -0.005128879274 2.121382877789 2.051648177487
0.053000000000 1.066600429268 0.852955132719 -0.010069092692 2.118125759977 2.047787327683
0.054000000000 1.057213613526 0.855225192225 -0.014854446047 2.113309380220 2.043508199222
0.055000000000 1.046653424484 0.858688672147 -0.019078395700 2.107138930429 2.036470349337
0.056000000000 1.038244242689 0.862158831354 -0.024014237215 2.100092996634 2.030518889053
0.057000000000 1.028383542221 0.865604017254 -0.027774526715 2.093160043257 2.023995992346
0.058000000000 1.019033821108 0.868334551550 -0.029689440926 2.085625481287 2.017492234139
0.059000000000 1.011603435112 0.871261482325 -0.030915699980 2.077524394500 2.010828022316
0.060000000000 1.005073354115 0.874427077011 -0.032528721186 2.070788223871 2.006581615920
0.061000000000 0.999644879999 0.876999927537 -0.033966223994 2.062705439220 2.002441782363
0.062000000000 0.994707358892 0.879213179045 -0.035539378024 2.057265157910 1.995813797264
0.063000000000 0.990167018332 0.880811283575 -0.037601504859 2.053763764043 1.988135829361
0.064000000000 0.986079526731 0.881456331989 -0.039828681995 2.049022110097 1.980827466903
0.065000000000 0.981238988666 0.881794919431 -0.042280015977 2.044423553463 1.973524402619
0.066000000000 0.977544552867 0.881940294101 -0.044913321398 2.040446274077 1.966039970573
0.067000000000 0.975155916475 0.883847095827 -0.047190153619 2.037393035373 1.957562785390
0.068000000000 0.974427034101 0.885989177657 -0.049604800240 2.033882485682 1.948400094257
0.069000000000 0.974047347013 0.889433101775 -0.051055765228 2.029586507709 1.940177521294
0.070000000000 0.974639772245 0.891810030807 -0.052292170376 2.023777664480 1.932455233191
0.071000000000 0.974190140073 0.893317874621 -0.051884986125 2.017184262958 1.924265262684
0.072000000000 0.974368805340 0.895554048676 -0.050983460297 2.010553880208 1.918656465278
0.073000000000 0.973217178267 0.896584582164 -0.050391094525 2.004460639459 1.914560910284
0.074000000000 0.973430573280 0.898542874744 -0.050484151492 1.999136703474 1.910776676767
0.075000000000 0.972606250844 0.899102621665 -0.049763363539 1.994726434274 1.907460467237
0.076000000000 0.973831191518 0.900333789400 -0.049831404989 1.989694757472 1.904685926981
0.077000000000 0.976815602389 0.901750780205 -0.051460825769 1.983994703773 1.901501040918
0.078000000000 0.978134873239 0.903878969652 -0.049866173013 1.978451663638 1.899157782574
0.079000000000 0.980043789753 0.904766526521 -0.048318188037 1.972426575196 1.896021820168
0.080000000000 0.981169169996 0.904262689210 -0.046727112832 1.966027490337 1.893361251712
0.081000000000 0.981559855745 0.904327018996 -0.046060052360 1.959350062006 1.889750457379
0.082000000000 0.981531360773 0.903440288395 -0.046020163971 1.952926896087 1.884551532703
0.083000000000 0.980169131511 0.902842631491 -0.046171256714 1.947468331606 1.878837418121
0.084000000000 0.976069075937 0.902376941915 -0.045829572967 1.941623028270 1.873343497211
0.085000000000 0.972641454885 0.902119106262 -0.046727308228 1.936409425166 1.867350163070
0.086000000000 0.969706287760 0.902747902922 -0.046607710140 1.930544371421 1.861556028467
0.087000000000 0.967784432582 0.903155014359 -0.046733506652 1.927123391431 1.857185816887
0.088000000000 0.965844119982 0.901795182973 -0.047423920650 1.924942943894 1.851997473203
0.089000000000 0.963449170803 0.899031866653 -0.048675433771 1.922167541690 1.847297547074
0.090000000000 0.961245297515 0.895566528423 -0.047655129385 1.918588594271 1.844513153089
0.091000000000 0.958609370290 0.892344904449 -0.046988423906 1.915099536326 1.840832902108
0.092000000000 0.956253648513 0.890239289340 -0.046605842946 1.910819444409 1.835066059725
0.093000000000 0.952472638086 0.888318067034 -0.047117934946 1.907082560435 1.828460319160
0.094000000000 0.949501547645 0.886628135775 -0.046428411336 1.902236906512 1.823892768827
0.095000000000 0.946069295798 0.886339206924 -0.044161610676 1.896833598665 1.818954930608
0.096000000000 0.943918468372 0.885422945559 -0.041294725812 1.891679153672 1.812355732729
0.097000000000 0.940785336309 0.885704069139 -0.040460465923 1.887340102301 1.807180960801
0.098000000000 0.937241801946 0.885416892013 -0.042712777103 1.881929921871 1.801641875002
0.099000000000 0.931805889179 0.883911451919 -0.043558614468 1.876773783638 1.795557098559
0.100000000000 0.927145071992 0.882276441320 -0.044693840596 1.870629452595 1.788388831461
0.101000000000 0.923535856155 0.880101518688 -0.046612485764 1.864550558925 1.781679591309
0.102000000000 0.919241975238 0.878025430080 -0.048019337848 1.858624417504 1.774591579633
0.103000000000 0.913411690726 0.874436660840 -0.047777876504 1.854223944163 1.766486017175
0.104000000000 0.906469979231 0.870884986429 -0.046306162204 1.849431481587 1.758142367991
0.105000000000 0.901062202972 0.867532970771 -0.044284623647 1.843912778898 1.752508819974
0.106000000000 0.896515057054 0.865546116476 -0.042044014091 1.838361868991 1.745605441251
0.107000000000 0.893114726302 0.864398742748 -0.038362144362 1.832851229531 1.738583168132
0.108000000000 0.888944885547 0.863981017013 -0.032802215724 1.825886081563 1.730989140891
0.109000000000 0.884990980229 0.861362988886 -0.027129477487 1.819224891473 1.724426233162
0.110000000000 0.879990632808 0.858211738032 -0.021513413359 1.811331611535 1.715059776808
0.111000000000 0.877330734934 0.856074394062 -0.017171883661 1.803434964828 1.705975212625
0.112000000000 0.874315597537 0.856828670896 -0.013377496822 1.796626799428 1.695860137640
0.113000000000 0.871578752567 0.858637907690 -0.008159178773 1.788974237923 1.686790810345
0.114000000000 0.871107243181 0.858700121920 -0.000292433195 1.780908343213 1.680284435766
0.115000000000 0.870913699838 0.857724442683 0.005899143504 1.774851503039 1.671862871260
0.116000000000 0.871047491841 0.858291336148 0.011817511198 1.770280544961 1.663937131822
0.117000000000 0.871508232342 0.861138088663 0.017949042262 1.765244373421 1.656009888218
0.118000000000 0.871058715969 0.864937230597 0.024363992776 1.758877287575 1.648343350360
0.119000000000 0.870630195601 0.869586934326 0.030319508384 1.754524216874 1.639843090273
0.120000000000 0.870233697692 0.873528861152 0.036947679142 1.749763654943 1.630729675140
0.121000000000 0.870828120449 0.876701730151 0.044324573120 1.745450378684 1.621885009550
0.122000000000 0.873887693362 0.879646808226 0.051799353430 1.743402849719 1.614569645952
0.123000000000 0.876739170704 0.882849052534 0.062299102282 1.741569555242 1.608552696822
0.124000000000 0.879145287534 0.888551192034 0.072043337544 1.739830282302 1.603471272296
0.125000000000 0.881639559020 0.894919337923 0.081896642837 1.737215524716 1.597605799673
0.126000000000 0.883795094316 0.900948639503 0.091752561526 1.734906736034 1.589524906397
0.127000000000 0.886174760224 0.905556997420 0.102440093593 1.731767381231 1.582119745944
0.128000000000 0.889480806485 0.910451288352 0.113219457136 1.726768751785 1.573614949669
0.129000000000 0.890632411997 0.915729498980 0.122739045972 1.720981736092 1.562473934205
0.130000000000 0.890892792046 0.919269234736 0.131570907930 1.714270486206 1.552036482741
0.131000000000 0.890046155564 0.924545448396 0.141016319756 1.707406614474 1.541837725497
0.132000000000 0.889880059514 0.930713815127 0.151022940379 1.699340158022 1.534608897037
0.133000000000 0.889930919451 0.936030289744 0.160217217667 1.691168592270 1.527231892794
0.134000000000 0.891896340429 0.943386208428 0.170302481448 1.683112475904 1.519956641717
0.135000000000 0.892941189295 0.949472968650 0.181426455092 1.675798473891 1.513888293403
0.136000000000 0.893334414633 0.953750016033 0.191486146736 1.670527305910 1.507641298036
0.137000000000 0.893918816241 0.956802255899 0.200819077571 1.663962416191 1.502550647269
0.138000000000 0.893415473711 0.958657825157 0.208803314551 1.656883850842 1.498155346898
0.139000000000 0.893570756088 0.960929803949 0.214790781917 1.649565703574 1.492427913356
0.140000000000 0.893262467954 0.962223528435 0.223638249771 1.641008045505 1.486458931212
0.141000000000 0.894450757661 0.962816333165 0.231824453055 1.633697534217 1.480398628230
0.142000000000 0.897808618898 0.966244709040 0.240709499238 1.625971827423 1.473153463504
0.143000000000 0.900987025765 0.971780153506 0.250534752540 1.618320489498 1.465845618819
0.144000000000 0.903110454722 0.976191212714 0.260609194223 1.612605772509 1.459254583267
0.145000000000 0.905663776541 0.980231627685 0.271540247372 1.607551210069 1.452991336214
0.146000000000 0.907178060584 0.981706172828 0.280805342201 1.602231634446 1.445170794858
0.147000000000 0.907639961467 0.984346791724 0.289439591589 1.596760522348 1.436382985104
0.148000000000 0.908557941745 0.989096731055 0.298229146306 1.590233814065 1.428015191795
0.149000000000 0.909363941577 0.994417088306 0.307753513370 1.581692754732 1.421628299568
0.150000000000 0.910052243658 1.000206264195 0.318558681809 1.573775018725 1.416751479744
0.151000000000 0.910104264777 1.005026945414 0.329709073257 1.565576543364 1.413051335754
0.152000000000 0.909843255142 1.008738813941 0.339600036388 1.557337171902 1.408969921120
0.153000000000 0.908941671970 1.010455550329 0.348351543133 1.547540710254 1.405428707330
0.154000000000 0.908395866076 1.011308429339 0.357120711473 1.537896560421 1.401907592474
0.155000000000 0.907079271594 1.012471460196 0.365470141096 1.531025425282 1.400595848403
0.156000000000 0.906056818403 1.013549457512 0.373456786768 1.524073030070 1.398846930495
0.157000000000 0.905137412858 1.016710997091 0.382318173832 1.516810852142 1.397076338803
0.158000000000 0.903307458800 1.021424431917 0.391925899309 1.510717534552 1.393467375228
0.159000000000 0.900517002253 1.024742800369 0.401927742294 1.504943714886 1.388925916739
0.160000000000 0.898727875509 1.028142965259 0.413121551036 1.498913332061 1.384141021824
0.161000000000 0.896766242815 1.029585326555 0.425287860071 1.494720277237 1.379656399002
0.162000000000 0.893847746098 1.032033860904 0.438230008443 1.491376594935 1.373902797866
0.163000000000 0.890646296802 1.033452039661 0.450029711407 1.487825564011 1.367620228908
0.164000000000 0.886083049055 1.036701186971 0.462620853327 1.482407359359 1.360833654261
0.165000000000 0.882010609391 1.040472678549 0.474666523123 1.476782075558 1.355322414743
0.166000000000 0.877071359359 1.045728761379 0.487731867737 1.470906969631 1.350226472729
0.167000000000 0.874647215163 1.049363623422 0.500818137073 1.466434920417 1.345570390557
0.168000000000 0.871829272013 1.051861218657 0.514350157117 1.461353069498 1.340724001553
0.169000000000 0.869683923700 1.054147972587 0.528053762869 1.454296717301 1.335997768283
0.170000000000 0.868099373734 1.058341873892 0.541246868671 1.448190429886 1.330825330201
0.171000000000 0.865501767054 1.062697050730 0.553694570540 1.442551954478 1.325624641709
0.172000000000 0.862489899462 1.067338538138 0.565999356742 1.437549125415 1.321225472443
0.173000000000 0.859990578449 1.071126712570 0.577889091244 1.433326344340 1.317961510970
0.174000000000 0.858779186932 1.073959315000 0.588911888755 1.427876252997 1.316671481025
0.175000000000 0.859656850626 1.077035724461 0.598442096659 1.422485272622 1.314549209925
0.176000000000 0.858825145012 1.079989299189 0.607021323021 1.416186876445 1.312024903154
0.177000000000 0.856005099648 1.083843255483 0.615456931931 1.410405051594 1.310861452014
0.178000000000 0.853257459160 1.085407565572 0.624323266768 1.403746457349 1.310154010636
0.179000000000 0.849975992540 1.087601099724 0.632924941364 1.397387850857 1.307669687961
0.180000000000 0.847654913256 1.090898075130 0.642771819822 1.390509325770 1.303032682123
0.181000000000 0.846614707559 1.092186827092 0.652368268545 1.383373200042 1.297323961545
0.182000000000 0.847127482272 1.092227315651 0.661939543577 1.375736128718 1.290728455068
0.183000000000 0.843924466444 1.092150645155 0.670538972736 1.366290761576 1.283255212832
0.184000000000 0.841121378273 1.089868695769 0.680034355772 1.358400545890 1.276674441828
0.185000000000 0.840097057489 1.086632751461 0.690455119380 1.352880282178 1.269644100664
0.186000000000 0.838648997834 1.083498975196 0.701708174769 1.345206242037 1.262402166512
0.187000000000 0.838101964835 1.079602164713 0.708878732984 1.337043160829 1.256130671813
0.188000000000 0.838048751425 1.075863641765 0.718593576022 1.328309159046 1.250904480952
0.189000000000 0.838131825390 1.072512901877 0.730730568175 1.318828281939 1.246439052053
0.190000000000 0.839095027277 1.068849339836 0.743893696463 1.307604926227 1.243832299395
0.191000000000 0.842185590109 1.066153425745 0.756465542121 1.296945591589 1.242217705277
0.192000000000 0.847407630614 1.065077512673 0.767168889913 1.286159547108 1.239384858447
0.193000000000 0.853268261319 1.063366531445 0.777028157230 1.275847994589 1.235744628189
0.194000000000 0.857223570409 1.061573153510 0.786385961420 1.266222544699 1.230591774425
0.195000000000 0.859433336782 1.061869353186 0.796637164402 1.258024802302 1.226645101381
0.196000000000 0.862569325644 1.060688714140 0.806476610860 1.250012843893 1.221877937878
0.197000000000 0.866603535671 1.060574467541 0.815019870960 1.240945555015 1.217377356828
0.198000000000 0.869492020573 1.059783785238 0.823183705942 1.232300637504 1.213116612873
0.199000000000 0.872794867427 1.058526685859 0.830735579915 1.223759235520 1.209230390886
0.200000000000 0.876653429666 1.057204060621 0.838811011564 1.215432183303 1.205590135636
0.201000000000 0.879771169865 1.056941842752 0.845714419693 1.206060747108 1.203102671535
0.202000000000 0.882741178525 1.056775387836 0.853503207019 1.195800681208 1.199695377736
0.203000000000 0.886708861767 1.058104940147 0.862569717679 1.184703042892 1.196684697732
0.204000000000 0.890940937204 1.060154880114 0.872497528213 1.170924855061 1.195701930224
0.205000000000 0.894809263548 1.062455087527 0.880526403131 1.157169972878 1.194368040405
0.206000000000 0.899945597624 1.064852115060 0.889521974828 1.145043510772 1.193088554387
0.207000000000 0.904020585633 1.067635984453 0.897997218505 1.132781337944 1.192018008055
0.208000000000 0.906232335030 1.071253644828 0.906258049674 1.121634677370 1.191113646875
0.209000000000 0.908307873698 1.073586313261 0.914533356913 1.109548132377 1.189533751601
0.210000000000 0.909920186758 1.076506110192 0.922984411618 1.097579189823 1.187823953953
0.211000000000 0.912966961121 1.080033442375 0.931803698739 1.085849482847 1.184818030044
0.212000000000 0.915169015919 1.085424401196 0.940649507518 1.074263190755 1.181052656309
0.213000000000 0.918608847495 1.091078515788 0.952174017545 1.063755622167 1.176345188026
0.214000000000 0.923558095635 1.097803495773 0.963496894237 1.054041741827 1.172332009551
0.215000000000 0.926367676224 1.103821901926 0.974026051659 1.045980594407 1.168550064602
0.216000000000 0.928348301645 1.109916911542 0.984690877475 1.040434639309 1.164812457456
0.217000000000 0.929406817151 1.115342865904 0.994360697368 1.035386538345 1.159433203063
0.218000000000 0.929658940044 1.119307226700 1.004563154374 1.029494295688 1.154514422618
0.219000000000 0.932262080462 1.122634421903 1.014788821516 1.023479874438 1.150913270416
0.220000000000 0.935561764641 1.126772323876 1.023461175086 1.016231329620 1.149407620007
0.221000000000 0.939688062145 1.128938923304 1.032461121992 1.007416884279 1.147820434101
0.222000000000 0.944355710364 1.131145634842 1.041040790400 1.000531361291 1.145008437211
0.223000000000 0.949416149161 1.131934421532 1.051589072426 0.994883415458 1.142362897090
0.224000000000 0.952469701945 1.133792053405 1.062484646481 0.986949573757 1.139759015126
0.225000000000 0.957277569923 1.136343885403 1.073451574514 0.978983542396 1.137238268324
0.226000000000 0.964442760975 1.138106620196 1.084090806268 0.972835079121 1.135715870611
0.227000000000 0.972504278314 1.140169099659 1.094566768776 0.966662296647 1.133756317368
0.228000000000 0.980343894005 1.142089259942 1.105144277006 0.957871845713 1.130248572422
0.229000000000 0.985668423024 1.144692345715 1.117730529327 0.949165904807 1.126827569823
0.230000000000 0.990343004865 1.146909112438 1.130802442418 0.941113591162 1.123626955591
0.231000000000 0.995039950005 1.149074709014 1.145877988938 0.932258149810 1.118534700345
0.232000000000 1.000835990184 1.154441892306 1.159131566394 0.922476546075 1.111871937391
0.233000000000 1.008036356565 1.158553782715 1.172038794134 0.910947591290 1.105921228119
0.234000000000 1.016087859250 1.162824112119 1.186345634208 0.901075202645 1.098332887992
0.235000000000 1.022285899908 1.167415041646 1.201719435046 0.892330155517 1.090930809955
0.236000000000 1.029385004680 1.174284316367 1.214855984035 0.884699359742 1.082757037539
0.237000000000 1.036518393059 1.181073732018 1.229031327274 0.876654968752 1.074213909475
0.238000000000 1.042674102809 1.186790785900 1.245128973888 0.868875691516 1.066074421781
0.239000000000 1.047335093077 1.193108568031 1.260230888962 0.862166601382 1.058216239610
0.240000000000 1.051765280462 1.199744116946 1.274151328120 0.856644084668 1.049738593275
0.241000000000 1.056395706857 1.206562748187 1.287195209156 0.848790226372 1.042570746913
0.242000000000 1.061642817112 1.211392926171 1.298041405318 0.841779596698 1.035204215911
0.243000000000 1.067048079264 1.214993903653 1.310701149722 0.836726651859 1.027522602703
0.244000000000 1.072310931438 1.218781052628 1.322417470700 0.833037384618 1.018591434742
0.245000000000 1.076847877950 1.222120267423 1.334700748558 0.828089828782 1.011112868867
0.246000000000 1.079895041063 1.226964325781 1.349619878490 0.822088587440 1.005959339551
0.247000000000 1.081687505204 1.232602673660 1.365180418405 0.816538318055 1.001997377520
0.248000000000 1.084336980053 1.237105459367 1.379669067417 0.812014885158 0.998194733935
0.249000000000 1.085244896356 1.243068762651 1.392917268000 0.807120895178 0.993356714878
0.250000000000 1.084440241890 1.248793381290 1.405027709525 0.801186173955 0.988991987801
0.251000000000 1.083862512178 1.253449185806 1.414988523281 0.795057698709 0.985680474438
0.252000000000 1.082792802494 1.258129294735 1.423196476233 0.789062483751 0.981071844830
0.253000000000 1.081345047939 1.263952678630 1.431609104945 0.783338944147 0.975901980992
0.254000000000 1.079158990381 1.269483471803 1.439801516000 0.779164817621 0.971024725793
0.255000000000 1.076767293664 1.275009632468 1.447682522258 0.774205537986 0.965449405354
0.256000000000 1.073889090867 1.280477999660 1.455765843117 0.767384208033 0.961052736865
0.257000000000 1.072505969220 1.285872643612 1.464160934536 0.760092018303 0.957293700215
0.258000000000 1.072537085992 1.289685002725 1.471874092356 0.751871662466 0.953783555408
0.259000000000 1.072880824676 1.294109470484 1.478258174567 0.742624510347 0.950317489245
0.260000000000 1.073558116057 1.297571333876 1.484865536580 0.734198980940 0.945916279167
0.261000000000 1.075559938431 1.304594853705 1.490896158011 0.727400517624 0.943006136049
0.262000000000 1.077264984235 1.312757632814 1.494677001343 0.719209961212 0.939729316499
0.263000000000 1.079316633171 1.318177767366 1.497752060385 0.711062021767 0.936997072023
0.264000000000 1.081564911998 1.323587642263 1.500298405044 0.702231750952 0.933068785538
0.265000000000 1.084033774092 1.330129935619 1.504923003407 0.692694294356 0.927278586366
0.266000000000 1.084522625360 1.336692857069 1.509849679703 0.682906850120 0.922996641401
0.267000000000 1.082876632661 1.341369629234 1.513942634789 0.670741043937 0.917354536374
0.268000000000 1.082318009099 1.345216779484 1.517358198302 0.657561212014 0.913010905744
0.269000000000 1.082453444942 1.346660720231 1.519986265833 0.645386231168 0.909078968822
0.270000000000 1.084093552971 1.348055276134 1.522627656363 0.632183012921 0.905577291713
0.271000000000 1.084082611215 1.348378419002 1.526027086371 0.621025704755 0.900974224958
0.272000000000 1.083461608081 1.347228936932 1.529736565420 0.608804796257 0.897388401150
0.273000000000 1.082875959682 1.346772294824 1.532815017709 0.599403135079 0.893648631337
0.274000000000 1.083224844856 1.345146218447 1.536895264732 0.587546777727 0.889265703566
0.275000000000 1.083593275378 1.344447397757 1.541786294969 0.574248638427 0.884820465562
0.276000000000 1.083450356188 1.344372149427 1.545506264342 0.562099878636 0.878585735522
0.277000000000 1.083438031840 1.345128701279 1.551371157278 0.550332526947 0.874496289037
0.278000000000 1.083634243146 1.347543819953 1.558172234028 0.537820723476 0.871132636949
0.279000000000 1.081582934925 1.349840455880 1.565403169139 0.527942988762 0.867472753050
0.280000000000 1.077891366086 1.352106378696 1.571593176158 0.519754307718 0.860984276934
0.281000000000 1.074239917090 1.354814422392 1.576416533500 0.511906489886 0.854420549227
0.282000000000 1.070626921639 1.356274589388 1.580864719595 0.505267493610 0.847610571192
0.283000000000 1.067835860045 1.358088371756 1.584866288187 0.496797772710 0.841486081251
0.284000000000 1.066950562339 1.359315387503 1.587828246595 0.488689097367 0.836522365822
0.285000000000 1.067380749223 1.358837769602 1.592383824278 0.480966758997 0.829250157115
0.286000000000 1.068907533038 1.360579785126 1.597543022295 0.473894123067 0.822875621994
0.287000000000 1.069188502189 1.362812043406 1.601441296033 0.466120754727 0.817043789800
0.288000000000 1.070332318861 1.365525915048 1.604151630276 0.459259378407 0.811154504191
0.289000000000 1.071830433496 1.367923834000 1.609276598452 0.453237986544 0.803715209361
0.290000000000 1.072858261767 1.370507145856 1.614604339689 0.448770963952 0.796775517300
0.291000000000 1.070386333659 1.372852671828 1.621905045192 0.443195338766 0.791821429243
0.292000000000 1.067338663856 1.376234604224 1.628211397160 0.437632781309 0.787257759911
0.293000000000 1.065697956834 1.379246916166 1.634566116805 0.431226379050 0.783867720622
0.294000000000 1.062139512742 1.381394975447 1.640399783410 0.425839273718 0.780132881079
0.295000000000 1.059389016015 1.383232041569 1.643555998666 0.421115787269 0.775617506367
0.296000000000 1.056102975886 1.387084284480 1.648564430481 0.416891414912 0.771660558747
0.297000000000 1.054108363092 1.393812619625 1.655711868725 0.412704330183 0.770710087690
0.298000000000 1.054903838062 1.399942398984 1.662842411100 0.406171068055 0.767919950144
0.299000000000 1.055097746339 1.403239288925 1.670223902402 0.398136997319 0.764535369304
0.300000000000 1.056028170284 1.406722124192 1.677054821743 0.389860558014 0.762436030244
0.301000000000 1.057378292784 1.409517229439 1.682137445249 0.382979623086 0.761580421325
0.302000000000 1.058335925046 1.413080762340 1.686432719000 0.377924662046 0.761633539689
0.303000000000 1.058332558565 1.416555052424 1.690481995769 0.372975928969 0.761415271547
0.304000000000 1.056918832640 1.420578599107 1.695123832815 0.367219389142 0.761748122233
0.305000000000 1.055197226656 1.423719930321 1.700429215223 0.360093394807 0.762942374030
0.306000000000 1.054395182600 1.426482450219 1.706105956633 0.351987639622 0.763569907067
0.307000000000 1.053727520646 1.427857544752 1.712761140683 0.345356861121 0.763007579652
0.308000000000 1.052369517567 1.428712265538 1.719149204333 0.341383412770 0.763208279565
0.309000000000 1.051503150365 1.430192430429 1.725641610277 0.336958226959 0.761489646152
0.310000000000 1.050949123879 1.431997107631 1.732446968910 0.332425404135 0.756574860646
0.311000000000 1.049268231918 1.431947122603 1.738617767900 0.326882119687 0.752563927194
0.312000000000 1.048342460290 1.431307632083 1.743452604360 0.320390302532 0.748517802610
0.313000000000 1.044965132412 1.430441034819 1.747044241745 0.314748372558 0.744243788932
0.314000000000 1.039866950347 1.430374720189 1.751498900717 0.308793814940 0.740241367617
0.315000000000 1.037981701437 1.430194229125 1.756385853064 0.303822214025 0.737045972625
0.316000000000 1.037359225660 1.430052742290 1.760813903234 0.299175883925 0.733208261169
0.317000000000 1.036135720039 1.428877807144 1.763668843359 0.294045023768 0.730645657840
0.318000000000 1.034074723532 1.427450388600 1.765089370626 0.288810270024 0.726562036396
0.319000000000 1.033542303838 1.425227971893 1.766834627040 0.281653676164 0.722419389971
0.320000000000 1.033220398269 1.423021918225 1.767033946297 0.274846057085 0.718457111987
0.321000000000 1.033645294646 1.420387317206 1.767124834994 0.267091559847 0.714182022818
0.322000000000 1.032456263463 1.418672550689 1.767246783431 0.259609559674 0.710069448657
0.323000000000 1.030691427716 1.416921725802 1.766491998686 0.251594650700 0.706709357001
0.324000000000 1.029630786672 1.416266169672 1.763588101634 0.243837210260 0.702659468668
0.325000000000 1.027387225674 1.414711175980 1.760617858039 0.237315686876 0.699290852665
0.326000000000 1.025324320794 1.410062766006 1.760794391030 0.229676829350 0.694243571114
0.327000000000 1.024632698920 1.404606944587 1.762007767275 0.221018919902 0.688259976299
0.328000000000 1.024845035303 1.398109573475 1.762280063536 0.214164059111 0.684254134496
0.329000000000 1.024310956214 1.390647139003 1.761320697788 0.210245222089 0.682283705109
0.330000000000 1.025092737977 1.383772438503 1.761391672384 0.208295045751 0.680534232051
0.331000000000 1.027305995367 1.377351215685 1.762807772745 0.206159379794 0.679783922587
0.332000000000 1.028965444850 1.372136427469 1.761728230517 0.202720823638 0.677497120594
0.333000000000 1.032358570795 1.366067797187 1.759248511397 0.198808876498 0.672399416235
0.334000000000 1.035826467566 1.360938705720 1.756676958520 0.195975304874 0.668049736243
0.335000000000 1.040816288535 1.354976308212 1.754489014708 0.193741600650 0.662273280398
0.336000000000 1.044329134100 1.348436545707 1.752767714005 0.192207789969 0.656647952694
0.337000000000 1.046008626595 1.342390490463 1.751335092177 0.188290469039 0.651972360393
0.338000000000 1.047690812964 1.336176481539 1.751151990740 0.185276737532 0.644921579661
0.339000000000 1.049882542094 1.329621417588 1.749138828731 0.181599276791 0.638990823069
0.340000000000 1.052593222289 1.321955530769 1.746099530203 0.178527899642 0.634719207615
0.341000000000 1.055481544016 1.315362149278 1.742317635619 0.174481075706 0.631069856356
0.342000000000 1.058438492641 1.310812838406 1.738724536335 0.170120300382 0.626976960036
0.343000000000 1.060589832992 1.305800915091 1.737281291978 0.165179432462 0.621284484807
0.344000000000 1.061466935559 1.301012669988 1.736338304058 0.157955729653 0.614495351471
0.345000000000 1.063919207745 1.295512039238 1.736201162735 0.148245813606 0.606581371765
0.346000000000 1.065955706929 1.288133971438 1.736222315752 0.138631507083 0.599114963513
0.347000000000 1.066700542372 1.280794118576 1.736061614736 0.129908921215 0.592401119783
0.348000000000 1.066946440977 1.274654803059 1.736739678142 0.123234553932 0.584714927838
0.349000000000 1.067970197161 1.265458742722 1.735733919813 0.118056612664 0.577581053403
0.350000000000 1.067698444287 1.254137668836 1.734523978642 0.112468194929 0.571369950611
0.351000000000 1.069365436550 1.244400613657 1.734520411010 0.105558642337 0.565005363413
0.352000000000 1.070608910930 1.235052704410 1.733339195415 0.099229443341 0.558533038056
0.353000000000 1.071443282830 1.224525412628 1.732617712583 0.093068724135 0.552428010523
0.354000000000 1.072341169416 1.215663327549 1.731240121203 0.087164761018 0.545654372239
0.355000000000 1.074535277686 1.206095272470 1.729759139544 0.081539822708 0.537440466986
0.356000000000 1.076289103811 1.195899774062 1.727772455388 0.077299031609 0.527222611327
0.357000000000 1.077080679400 1.185439978283 1.725554338082 0.073985735390 0.516661780718
0.358000000000 1.080491395730 1.177304731678 1.724350702770 0.071071676647 0.506270505121
0.359000000000 1.084040854793 1.170286438038 1.722635359503 0.070027969852 0.497561949155
0.360000000000 1.087909513027 1.163031174041 1.719886179866 0.070220237500 0.490350263683
0.361000000000 1.092169182901 1.157527192690 1.716964520905 0.070954115913 0.484403864143
0.362000000000 1.094626630252 1.153226415728 1.713246811288 0.072859666820 0.478783116832
0.363000000000 1.096603267852 1.148986169667 1.709446564342 0.073678390256 0.473380693598
0.364000000000 1.097806753833 1.143268903608 1.705794477105 0.074359380655 0.468549603125
0.365000000000 1.101100433755 1.137843867398 1.702457994304 0.074980065400 0.460645059377
0.366000000000 1.103342004928 1.132128360920 1.699521006492 0.075234914737 0.451838945457
0.367000000000 1.105688029215 1.125733277030 1.695688895085 0.073149693453 0.444684899408
0.368000000000 1.108855372017 1.119204003604 1.692175003794 0.071685646784 0.437436723267
0.369000000000 1.112425517524 1.112490384237 1.690264460296 0.070903563574 0.431928601213
0.370000000000 1.114652283654 1.105125947489 1.687613197302 0.069026679759 0.425436747390
0.371000000000 1.116902322295 1.096830363847 1.684501350069 0.067195668829 0.418715305512
0.372000000000 1.121020773995 1.087762290489 1.681641961266 0.066212317174 0.411413972143
0.373000000000 1.123645173020 1.079900788259 1.679777928942 0.066290285079 0.404429784611
0.374000000000 1.126934941939 1.072114938779 1.680029466590 0.065095348762 0.397719217699
0.375000000000 1.130451264579 1.061673188997 1.680720857612 0.064210437961 0.390683523638
0.376000000000 1.134858712895 1.050703600520 1.683532099903 0.063725678362 0.384737859250
0.377000000000 1.139567492809 1.040199139646 1.685056286534 0.063363713646 0.379859486182
0.378000000000 1.142639708552 1.031397820075 1.687207286982 0.061468029809 0.374909405271
0.379000000000 1.146426479204 1.022099528663 1.687939075000 0.062337002593 0.368729374225
0.380000000000 1.150231224617 1.011368312751 1.688020370162 0.063519177619 0.363228172002
0.381000000000 1.152391303704 0.999228791972 1.688715934849 0.065884870463 0.357574285704
0.382000000000 1.157392125747 0.986773285395 1.689632784106 0.067496785303 0.351986418739
0.383000000000 1.162562928180 0.973881036613 1.691739563581 0.069953968777 0.346062235620
0.384000000000 1.167271819553 0.961511993179 1.695066783469 0.072103431062 0.339983053128
0.385000000000 1.171134881443 0.949833532809 1.697455958381 0.076928967393 0.335391915105
0.386000000000 1.172950372411 0.939453570082 1.698528355114 0.080187181083 0.329122227625
0.387000000000 1.173057385500 0.929454784822 1.699791139108 0.083237999841 0.323449390298
0.388000000000 1.170878044226 0.920405594359 1.703259496749 0.085888598228 0.317548483417
0.389000000000 1.168750574806 0.912830688144 1.704877610068 0.088102452301 0.312106794526
0.390000000000 1.168893741707 0.905207288402 1.704956636998 0.090742705313 0.306950382638
0.391000000000 1.168917989275 0.898302125726 1.705020258417 0.094996751882 0.302838727439
0.392000000000 1.168722321625 0.892879854255 1.703858302062 0.099042084027 0.297163829975
0.393000000000 1.167502609584 0.887093835530 1.702022221554 0.104820641747 0.292494080657
0.394000000000 1.165639800381 0.880561308574 1.701460897600 0.109107289832 0.285623079073
0.395000000000 1.165819413752 0.872007756641 1.700762394814 0.115372608798 0.279350672064
0.396000000000 1.165990997565 0.862956468962 1.700099053239 0.122622810528 0.271998850231
0.397000000000 1.165694666567 0.855633647221 1.700236360973 0.129592713321 0.263046120589
0.398000000000 1.164772111618 0.849669885670 1.699958055689 0.137191499777 0.254342304456
0.399000000000 1.165713450892 0.840454829120 1.699239989275 0.145046412589 0.246538608950
0.400000000000 1.167676814960 0.833041390821 1.697367722654 0.150663060774 0.239890378185
0.401000000000 1.169963869805 0.826034472852 1.696929614801 0.156200302641 0.232667548825
0.402000000000 1.171017471041 0.820356285690 1.695933931479 0.160938440662 0.226817934649
0.403000000000 1.170176061105 0.813000783606 1.694830427530 0.165396172795 0.221265551943
0.404000000000 1.168756763363 0.806315733284 1.695036746885 0.169980580993 0.215804396537
0.405000000000 1.166343937823 0.799748103443 1.694696760865 0.175395946051 0.209265993299
0.406000000000 1.163598989494 0.794576981496 1.693670390901 0.181294150526 0.203919501123
0.407000000000 1.162115008171 0.790135403813 1.693440888676 0.186843479158 0.197355220178
0.408000000000 1.159023169447 0.784824913349 1.696602249438 0.191667108523 0.189065334657
0.409000000000 1.156401195606 0.778105340966 1.699416028108 0.198011556773 0.180709787802
0.410000000000 1.154125742617 0.771065824448 1.702828681406 0.204587820775 0.171993673987
0.411000000000 1.152436020822 0.768075969957 1.705454974780 0.209812838209 0.163863147966
0.412000000000 1.150516653848 0.765629504957 1.708252255088 0.214479459916 0.156658704022
0.413000000000 1.144794539672 0.764522600201 1.709650282408 0.220234267246 0.149291637758
0.414000000000 1.139365841065 0.762127191374 1.711279783423 0.226509358111 0.141203080255
0.415000000000 1.135490277272 0.760313747929 1.711807310620 0.232715854127 0.132231534887
0.416000000000 1.132461234397 0.758736077831 1.711596227669 0.237634511417 0.124171630610
0.417000000000 1.127576290732 0.756901706628 1.713329061767 0.242874535025 0.114972858629
0.418000000000 1.122290300132 0.756792186509 1.716286165620 0.249210840953 0.105031032729
0.419000000000 1.114960145486 0.756561406485 1.717907028683 0.256794220873 0.096764104747
0.420000000000 1.109206766414 0.755900922590 1.719063402492 0.264365904195 0.087902935303
0.421000000000 1.102490409944 0.753710293548 1.719209990225 0.272082541468 0.079450078618
0.422000000000 1.096699353314 0.754105702426 1.719031214583 0.281124463964 0.071185525447
0.423000000000 1.089891200033 0.753648123815 1.717405311003 0.290035574664 0.062904194193
0.424000000000 1.081832852117 0.752771439861 1.715503004195 0.299044087835 0.054969614690
0.425000000000 1.073808758576 0.750284554907 1.711317847453 0.309937431301 0.047967296884
0.426000000000 1.066400355948 0.748131881106 1.706709393413 0.320971514455 0.039975736591
0.427000000000 1.059036076139 0.745167184393 1.701471942885 0.330594497714 0.032481948542
0.428000000000 1.051572642703 0.743361218991 1.697395962942 0.337976447500 0.026752073580
0.429000000000 1.044137466011 0.740196948310 1.693800138691 0.345232933897 0.022253983333
0.430000000000 1.037859708112 0.738864079425 1.690655010703 0.351834144706 0.016842246214
0.431000000000 1.030618128137 0.737725761163 1.685558110354 0.357350532080 0.012217023134
0.432000000000 1.021721720684 0.736373713111 1.681401540296 0.364937661445 0.008412300792
0.433000000000 1.014255400817 0.736320811192 1.679046472720 0.373784477283 0.005125499591
0.434000000000 1.007605714259 0.738558165673 1.678095610117 0.381713662880 0.004129191713
0.435000000000 1.000252909742 0.739995341240 1.677592282382 0.390292247417 0.002226846765
0.436000000000 0.992849907247 0.741118885158 1.679225886925 0.395391581669 0.000027763599
0.437000000000 0.986103097229 0.742935076121 1.680021972193 0.401773175645 -0.000735819544
0.438000000000 0.980237363792 0.744539318315 1.679983167841 0.408771868504 -0.000988432422
0.439000000000 0.973638584948 0.745388418326 1.679785085661 0.416054877140 -0.000623066550
0.440000000000 0.965754565836 0.745398987285 1.679659499021 0.423665104741 -0.001453301548
0.441000000000 0.957686154364 0.745039779113 1.678161768039 0.433271307461 -0.002232045948
0.442000000000 0.948714575335 0.742804791344 1.675422906320 0.442650889993 -0.004043262703
0.443000000000 0.941670648937 0.740718272713 1.674367621023 0.449959183477 -0.007317148090
0.444000000000 0.934814477432 0.737940378698 1.672892147689 0.458827464785 -0.010855914090
0.445000000000 0.928379531580 0.737087876840 1.670378675440 0.465898617717 -0.016499378140
0.446000000000 0.920559684972 0.736484322257 1.668128097629 0.471693979379 -0.021827862803
0.447000000000 0.911686436767 0.736279838161 1.666708012923 0.475612202056 -0.028429319899
0.448000000000 0.903310617990 0.736182615043 1.666331678887 0.479743112118 -0.034879820938
0.449000000000 0.895066458048 0.735086899385 1.665731656566 0.483008737442 -0.042398576529
0.450000000000 0.888059418103 0.732704523269 1.663715768293 0.486770814182 -0.049821616738
0.451000000000 0.880809631313 0.729673903477 1.662257013926 0.489510310729 -0.054593177190
0.452000000000 0.873804546140 0.723210757827 1.662644309969 0.491195529296 -0.060179912070
0.453000000000 0.866171281896 0.716600513881 1.662389910375 0.491879279057 -0.065598252496
0.454000000000 0.859907264226 0.711391062186 1.660590409738 0.490898461665 -0.071344077496
0.455000000000 0.854732964528 0.707888249410 1.657143709632 0.490653951091 -0.077765999827
0.456000000000 0.848389374972 0.704796109663 1.653706379063 0.492499829215 -0.084852058119
0.457000000000 0.844439790308 0.701385145605 1.649818925617 0.493559534696 -0.091130504243
0.458000000000 0.840505862480 0.698534616157 1.645141240844 0.493084972943 -0.095870401594
0.459000000000 0.836724415507 0.693669583147 1.643695202732 0.492626625881 -0.098021507107
0.460000000000 0.831450824212 0.688408034780 1.643108429561 0.491309792151 -0.099920883741
0.461000000000 0.826927387331 0.682649589147 1.642137504776 0.488898664117 -0.102656196116
0.462000000000 0.822810620931 0.675819631472 1.640419734790 0.486626285521 -0.104877473897
0.463000000000 0.820042449624 0.670545522809 1.638666732714 0.484409333538 -0.107122710434
0.464000000000 0.817649357215 0.666167889382 1.635880987189 0.482049909146 -0.108916534257
0.465000000000 0.815123086058 0.662696557557 1.634215808636 0.481523857869 -0.109906823244
0.466000000000 0.811671119235 0.660440330551 1.635699036230 0.481369120016 -0.110173700854
0.467000000000 0.808292577372 0.658447791559 1.637801500573 0.480263007324 -0.109570512814
0.468000000000 0.807407451890 0.657933468453 1.638299351521 0.478013779598 -0.110885211555
0.469000000000 0.806495829579 0.657691562407 1.637941614794 0.473174490579 -0.113021989014
0.470000000000 0.805166803706 0.657812937649 1.636880920174 0.469717189371 -0.113564800018
0.471000000000 0.806087535671 0.657094205401 1.635982755446 0.467314950576 -0.113024353059
0.472000000000 0.808374564169 0.655978429731 1.635743531769 0.465632375248 -0.113565130674
0.473000000000 0.810150595199 0.655676419097 1.634130912780 0.462516348967 -0.115154592291
0.474000000000 0.811187149844 0.655984144491 1.633411338712 0.457552925038 -0.116682267404
0.475000000000 0.813054820255 0.655966622370 1.634333024635 0.455031271531 -0.116659210267
0.476000000000 0.812500791666 0.656575269055 1.634649919197 0.451898526382 -0.117020420938
0.477000000000 0.813161397338 0.657986022402 1.633571270908 0.448185516742 -0.117248386543
0.478000000000 0.812959656433 0.658717813656 1.633738251889 0.444275452845 -0.117035276852
0.479000000000 0.811265631718 0.659132874933 1.633267353156 0.439439908308 -0.116742780597
0.480000000000 0.810958604396 0.659956035493 1.634574643909 0.434151579807 -0.115449576319
0.481000000000 0.810514499741 0.660702304066 1.636952868885 0.429775040836 -0.112907464854
0.482000000000 0.810298681969 0.660332945776 1.640662389583 0.425492648960 -0.109388493911
0.483000000000 0.807732195856 0.657729654338 1.645645001308 0.421892554299 -0.106368574435
0.484000000000 0.805677557681 0.653647657163 1.650030304113 0.420251405503 -0.104610109635
0.485000000000 0.802844733357 0.651008965365 1.652454182243 0.418058621151 -0.101725023962
0.486000000000 0.800266413310 0.648203370198 1.657359765252 0.417929615935 -0.097709155639
0.487000000000 0.799109853546 0.645620449609 1.662459690644 0.418651789348 -0.092414697339
0.488000000000 0.798690518005 0.643673427196 1.668063020482 0.419037786029 -0.087101075784
0.489000000000 0.799007937807 0.640389863280 1.670724149127 0.418232587709 -0.083211302793
0.490000000000 0.800050366590 0.636634426317 1.673085772428 0.417218457894 -0.079685188116
0.491000000000 0.801782711734 0.633260358822 1.673551984829 0.416107886216 -0.077315964988
0.492000000000 0.804605475932 0.629387008336 1.673921374254 0.414702246168 -0.077153466011
0.493000000000 0.806361078795 0.624008999604 1.675262965401 0.411911416875 -0.077992959282
0.494000000000 0.808344712782 0.619873189974 1.676055523797 0.408982555034 -0.078528072379
0.495000000000 0.807969146230 0.615420342955 1.676623084545 0.405755928785 -0.079077977828
0.496000000000 0.806011964324 0.611144254362 1.676386113506 0.402695058530 -0.077915504616
0.497000000000 0.803622738741 0.610876782930 1.675116576254 0.398346136803 -0.075983760865
0.498000000000 0.801630856656 0.611770489144 1.672111557547 0.394902734018 -0.074749974390
0.499000000000 0.800219702176 0.613297594608 1.670415930158 0.393038697514 -0.074652876142
0.500000000000 0.799895127947 0.613893784407 1.670941065047 0.392334923778 -0.074897248453
0.501000000000 0.800219702176 0.613297594608 1.670415930158 0.393038697514 -0.074652876142
0.502000000000 0.801630856656 0.611770489144 1.672111557547 0.394902734018 -0.074749974390
0.503000000000 0.803622738741 0.610876782930 1.675116576254 0.398346136803 -0.075983760865
0.504000000000 0.806011964324 0.611144254362 1.676386113506 0.402695058530 -0.077915504616
0.505000000000 0.807969146230 0.615420342955 1.676623084545 0.405755928785 -0.079077977828
0.506000000000 0.808344712782 0.619873189974 1.676055523797 0.408982555034 -0.078528072379
0.507000000000 0.806361078795 0.624008999604 1.675262965401 0.411911416875 -0.077992959282
0.508000000000 0.804605475932 0.629387008336 1.673921374254 0.414702246168 -0.077153466011
0.509000000000 0.801782711734 0.633260358822 1.673551984829 0.416107886216 -0.077315964988
0.510000000000 0.800050366590 0.636634426317 1.673085772428 0.417218457894 -0.079685188116
0.511000000000 0.799007937807 0.640389863280 1.670724149127 0.418232587709 -0.083211302793
0.512000000000 0.798690518005 0.643673427196 1.668063020482 0.419037786029 -0.087101075784
0.513000000000 0.799109853546 0.645620449609 1.662459690644 0.418651789348 -0.092414697339
0.514000000000 0.800266413310 0.648203370198 1.657359765252 0.417929615935 -0.097709155639
0.515000000000 0.802844733357 0.651008965365 1.652454182243 0.418058621151 -0.101725023962
0.516000000000 0.805677557681 0.653647657163 1.650030304113 0.420251405503 -0.104610109635
0.517000000000 0.807732195856 0.657729654338 1.645645001308 0.421892554299 -0.106368574435
0.518000000000 0.810298681969 0.660332945776 1.640662389583 0.425492648960 -0.109388493911
0.519000000000 0.810514499741 0.660702304066 1.636952868885 0.429775040836 -0.112907464854
0.520000000000 0.810958604396 0.659956035493 1.634574643909 0.434151579807 -0.115449576319
0.521000000000 0.811265631718 0.659132874933 1.633267353156 0.439439908308 -0.116742780597
0.522000000000 0.812959656433 0.658717813656 1.633738251889 0.444275452845 -0.117035276852
0.523000000000 0.813161397338 0.657986022402 1.633571270908 0.448185516742 -0.117248386543
0.524000000000 0.812500791666 0.656575269055 1.634649919197 0.451898526382 -0.117020420938
0.525000000000 0.813054820255 0.655966622370 1.634333024635 0.455031271531 -0.116659210267
0.526000000000 0.811187149844 0.655984144491 1.633411338712 0.457552925038 -0.116682267404
0.527000000000 0.810150595199 0.655676419097 1.634130912780 0.462516348967 -0.115154592291
0.528000000000 0.808374564169 0.655978429731 1.635743531769 0.465632375248 -0.113565130674
0.529000000000 0.806087535671 0.657094205401 1.635982755446 0.467314950576 -0.113024353059
0.530000000000 0.805166803706 0.657812937649 1.636880920174 0.469717189371 -0.113564800018
0.531000000000 0.806495829579 0.657691562407 1.637941614794 0.473174490579 -0.113021989014
0.532000000000 0.807407451890 0.657933468453 1.638299351521 0.478013779598 -0.110885211555
0.533000000000 0.808292577372 0.658447791559 1.637801500573 0.480263007324 -0.109570512814
0.534000000000 0.811671119235 0.660440330551 1.635699036230 0.481369120016 -0.110173700854
0.535000000000 0.815123086058 0.662696557557 1.634215808636 0.481523857869 -0.109906823244
0.536000000000 0.817649357215 0.666167889382 1.635880987189 0.482049909146 -0.108916534257
0.537000000000 0.820042449624 0.670545522809 1.638666732714 0.484409333538 -0.107122710434
0.538000000000 0.822810620931 0.675819631472 1.640419734790 0.486626285521 -0.104877473897
0.539000000000 0.826927387331 0.682649589147 1.642137504776 0.488898664117 -0.102656196116
0.540000000000 0.831450824212 0.688408034780 1.643108429561 0.491309792151 -0.099920883741
0.541000000000 0.836724415507 0.693669583147 1.643695202732 0.492626625881 -0.098021507107
0.542000000000 0.840505862480 0.698534616157 1.645141240844 0.493084972943 -0.095870401594
0.543000000000 0.844439790308 0.701385145605 1.649818925617 0.493559534696 -0.091130504243
0.544000000000 0.848389374972 0.704796109663 1.653706379063 0.492499829215 -0.084852058119
0.545000000000 0.854732964528 0.707888249410 1.657143709632 0.490653951091 -0.077765999827
0.546000000000 0.859907264226 0.711391062186 1.660590409738 0.490898461665 -0.071344077496
0.547000000000 0.866171281896 0.716600513881 1.662389910375 0.491879279057 -0.065598252496
0.548000000000 0.873804546140 0.723210757827 1.662644309969 0.491195529296 -0.060179912070
0.549000000000 0.880809631313 0.729673903477 1.662257013926 0.489510310729 -0.054593177190
0.550000000000 0.888059418103 0.732704523269 1.663715768293 0.486770814182 -0.049821616738
0.551000000000 0.895066458048 0.735086899385 1.665731656566 0.483008737442 -0.042398576529
0.552000000000 0.903310617990 0.736182615043 1.666331678887 0.479743112118 -0.034879820938
0.553000000000 0.911686436767 0.736279838161 1.666708012923 0.475612202056 -0.028429319899
0.554000000000 0.920559684972 0.736484322257 1.668128097629 0.471693979379 -0.021827862803
0.555000000000 0.928379531580 0.737087876840 1.670378675440 0.465898617717 -0.016499378140
0.556000000000 0.934814477432 0.737940378698 1.672892147689 0.458827464785 -0.010855914090
0.557000000000 0.941670648937 0.740718272713 1.674367621023 0.449959183477 -0.007317148090
0.558000000000 0.948714575335 0.742804791344 1.675422906320 0.442650889993 -0.004043262703
0.559000000000 0.957686154364 0.745039779113 1.678161768039 0.433271307461 -0.002232045948
0.560000000000 0.965754565836 0.745398987285 1.679659499021 0.423665104741 -0.001453301548
0.561000000000 0.973638584948 0.745388418326 1.679785085661 0.416054877140 -0.000623066550
0.562000000000 0.980237363792 0.744539318315 1.679983167841 0.408771868504 -0.000988432422
0.563000000000 0.986103097229 0.742935076121 1.680021972193 0.401773175645 -0.000735819544
0.564000000000 0.992849907247 0.741118885158 1.679225886925 0.395391581669 0.000027763599
0.565000000000 1.000252909742 0.739995341240 1.677592282382 0.390292247417 0.002226846765
0.566000000000 1.007605714259 0.738558165673 1.678095610117 0.381713662880 0.004129191713
0.567000000000 1.014255400817 0.736320811192 1.679046472720 0.373784477283 0.005125499591
0.568000000000 1.021721720684 0.736373713111 1.681401540296 0.364937661445 0.008412300792
0.569000000000 1.030618128137 0.737725761163 1.685558110354 0.357350532080 0.012217023134
0.570000000000 1.037859708112 0.738864079425 1.690655010703 0.351834144706 0.016842246214
0.571000000000 1.044137466011 0.740196948310 1.693800138691 0.345232933897 0.022253983333
0.572000000000 1.051572642703 0.743361218991 1.697395962942 0.337976447500 0.026752073580
0.573000000000 1.059036076139 0.745167184393 1.701471942885 0.330594497714 0.032481948542
0.574000000000 1.066400355948 0.748131881106 1.706709393413 0.320971514455 0.039975736591
0.575000000000 1.073808758576 0.750284554907 1.711317847453 0.309937431301 0.047967296884
0.576000000000 1.081832852117 0.752771439861 1.715503004195 0.299044087835 0.054969614690
0.577000000000 1.089891200033 0.753648123815 1.717405311003 0.290035574664 0.062904194193
0.578000000000 1.096699353314 0.754105702426 1.719031214583 0.281124463964 0.071185525447
0.579000000000 1.102490409944 0.753710293548 1.719209990225 0.272082541468 0.079450078618
0.580000000000 1.109206766414 0.755900922590 1.719063402492 0.264365904195 0.087902935303
0.581000000000 1.114960145486 0.756561406485 1.717907028683 0.256794220873 0.096764104747
0.582000000000 1.122290300132 0.756792186509 1.716286165620 0.249210840953 0.105031032729
0.583000000000 1.127576290732 0.756901706628 1.713329061767 0.242874535025 0.114972858629
0.584000000000 1.132461234397 0.758736077831 1.711596227669 0.237634511417 0.124171630610
0.585000000000 1.135490277272 0.760313747929 1.711807310620 0.232715854127 0.132231534887
0.586000000000 1.139365841065 0.762127191374 1.711279783423 0.226509358111 0.141203080255
0.587000000000 1.144794539672 0.764522600201 1.709650282408 0.220234267246 0.149291637758
0.588000000000 1.150516653848 0.765629504957 1.708252255088 0.214479459916 0.156658704022
0.589000000000 1.152436020822 0.768075969957 1.705454974780 0.209812838209 0.163863147966
0.590000000000 1.154125742617 0.771065824448 1.702828681406 0.204587820775 0.171993673987
0.591000000000 1.156401195606 0.778105340966 1.699416028108 0.198011556773 0.180709787802
0.592000000000 1.159023169447 0.784824913349 1.696602249438 0.191667108523 0.189065334657
0.593000000000 1.162115008171 0.790135403813 1.693440888676 0.186843479158 0.197355220178
0.594000000000 1.163598989494 0.794576981496 1.693670390901 0.181294150526 0.203919501123
0.595000000000 1.166343937823 0.799748103443 1.694696760865 0.175395946051 0.209265993299
0.596000000000 1.168756763363 0.806315733284 1.695036746885 0.169980580993 0.215804396537
0.597000000000 1.170176061105 0.813000783606 1.694830427530 0.165396172795 0.221265551943
0.598000000000 1.171017471041 0.820356285690 1.695933931479 0.160938440662 0.226817934649
0.599000000000 1.169963869805 0.826034472852 1.696929614801 0.156200302641 0.232667548825
0.600000000000 1.167676814960 0.833041390821 1.697367722654 0.150663060774 0.239890378185
0.601000000000 1.165713450892 0.840454829120 1.699239989275 0.145046412589 0.246538608950
0.602000000000 1.164772111618 0.849669885670 1.699958055689 0.137191499777 0.254342304456
0.603000000000 1.165694666567 0.855633647221 1.700236360973 0.129592713321 0.263046120589
0.604000000000 1.165990997565 0.862956468962 1.700099053239 0.122622810528 0.271998850231
0.605000000000 1.165819413752 0.872007756641 1.700762394814 0.115372608798 0.279350672064
0.606000000000 1.165639800381 0.880561308574 1.701460897600 0.109107289832 0.285623079073
0.607000000000 1.167502609584 0.887093835530 1.702022221554 0.104820641747 0.292494080657
0.608000000000 1.168722321625 0.892879854255 1.703858302062 0.099042084027 0.297163829975
0.609000000000 1.168917989275 0.898302125726 1.705020258417 0.094996751882 0.302838727439
0.610000000000 1.168893741707 0.905207288402 1.704956636998 0.090742705313 0.306950382638
0.611000000000 1.168750574806 0.912830688144 1.704877610068 0.088102452301 0.312106794526
0.612000000000 1.170878044226 0.920405594359 1.703259496749 0.085888598228 0.317548483417
0.613000000000 1.173057385500 0.929454784822 1.699791139108 0.083237999841 0.323449390298
0.614000000000 1.172950372411 0.939453570082 1.698528355114 0.080187181083 0.329122227625
0.615000000000 1.171134881443 0.949833532809 1.697455958381 0.076928967393 0.335391915105
0.616000000000 1.167271819553 0.961511993179 1.695066783469 0.072103431062 0.339983053128
0.617000000000 1.162562928180 0.973881036613 1.691739563581 0.069953968777 0.346062235620
0.618000000000 1.157392125747 0.986773285395 1.689632784106 0.067496785303 0.351986418739
0.619000000000 1.152391303704 0.999228791972 1.688715934849 0.065884870463 0.357574285704
0.620000000000 1.150231224617 1.011368312751 1.688020370162 0.063519177619 0.363228172002
0.621000000000 1.146426479204 1.022099528663 1.687939075000 0.062337002593 0.368729374225
0.622000000000 1.142639708552 1.031397820075 1.687207286982 0.061468029809 0.374909405271
0.623000000000 1.139567492809 1.040199139646 1.685056286534 0.063363713646 0.379859486182
0.624000000000 1.134858712895 1.050703600520 1.683532099903 0.063725678362 0.384737859250
0.625000000000 1.130451264579 1.061673188997 1.680720857612 0.064210437961 0.390683523638
0.626000000000 1.126934941939 1.072114938779 1.680029466590 0.065095348762 0.397719217699
0.627000000000 1.123645173020 1.079900788259 1.679777928942 0.066290285079 0.404429784611
0.628000000000 1.121020773995 1.087762290489 1.681641961266 0.066212317174 0.411413972143
0.629000000000 1.116902322295 1.096830363847 1.684501350069 0.067195668829 0.418715305512
0.630000000000 1.114652283654 1.105125947489 1.687613197302 0.069026679759 0.425436747390
0.631000000000 1.112425517524 1.112490384237 1.690264460296 0.070903563574 0.431928601213
0.632000000000 1.108855372017 1.119204003604 1.692175003794 0.071685646784 0.437436723267
0.633000000000 1.105688029215 1.125733277030 1.695688895085 0.073149693453 0.444684899408
0.634000000000 1.103342004928 1.132128360920 1.699521006492 0.075234914737 0.451838945457
0.635000000000 1.101100433755 1.137843867398 1.702457994304 0.074980065400 0.460645059377
0.636000000000 1.097806753833 1.143268903608 1.705794477105 0.074359380655 0.468549603125
0.637000000000 1.096603267852 1.148986169667 1.709446564342 0.073678390256 0.473380693598
0.638000000000 1.094626630252 1.153226415728 1.713246811288 0.072859666820 0.478783116832
0.639000000000 1.092169182901 1.157527192690 1.716964520905 0.070954115913 0.484403864143
0.640000000000 1.087909513027 1.163031174041 1.719886179866 0.070220237500 0.490350263683
0.641000000000 1.084040854793 1.170286438038 1.722635359503 0.070027969852 0.497561949155
0.642000000000 1.080491395730 1.177304731678 1.724350702770 0.071071676647 0.506270505121
0.643000000000 1.077080679400 1.185439978283 1.725554338082 0.073985735390 0.516661780718
0.644000000000 1.076289103811 1.195899774062 1.727772455388 0.077299031609 0.527222611327
0.645000000000 1.074535277686 1.206095272470 1.729759139544 0.081539822708 0.537440466986
0.646000000000 1.072341169416 1.215663327549 1.731240121203 0.087164761018 0.545654372239
0.647000000000 1.071443282830 1.224525412628 1.732617712583 0.093068724135 0.552428010523
0.648000000000 1.070608910930 1.235052704410 1.733339195415 0.099229443341 0.558533038056
0.649000000000 1.069365436550 1.244400613657 1.734520411010 0.105558642337 0.565005363413
0.650000000000 1.067698444287 1.254137668836 1.734523978642 0.112468194929 0.571369950611
0.651000000000 1.067970197161 1.265458742722 1.735733919813 0.118056612664 0.577581053403
0.652000000000 1.066946440977 1.274654803059 1.736739678142 0.123234553932 0.584714927838
0.653000000000 1.066700542372 1.280794118576 1.736061614736 0.129908921215 0.592401119783
0.654000000000 1.065955706929 1.288133971438 1.736222315752 0.138631507083 0.599114963513
0.655000000000 1.063919207745 1.295512039238 1.736201162735 0.148245813606 0.606581371765
0.656000000000 1.061466935559 1.301012669988 1.736338304058 0.157955729653 0.614495351471
0.657000000000 1.060589832992 1.305800915091 1.737281291978 0.165179432462 0.621284484807
0.658000000000 1.058438492641 1.310812838406 1.738724536335 0.170120300382 0.626976960036
0.659000000000 1.055481544016 1.315362149278 1.742317635619 0.174481075706 0.631069856356
0.660000000000 1.052593222289 1.321955530769 1.746099530203 0.178527899642 0.634719207615
0.661000000000 1.049882542094 1.329621417588 1.749138828731 0.181599276791 0.638990823069
0.662000000000 1.047690812964 1.336176481539 1.751151990740 0.185276737532 0.644921579661
0.663000000000 1.046008626595 1.342390490463 1.751335092177 0.188290469039 0.651972360393
0.664000000000 1.044329134100 1.348436545707 1.752767714005 0.192207789969 0.656647952694
0.665000000000 1.040816288535 1.354976308212 1.754489014708 0.193741600650 0.662273280398
0.666000000000 1.035826467566 1.360938705720 1.756676958520 0.195975304874 0.668049736243
0.667000000000 1.032358570795 1.366067797187 1.759248511397 0.198808876498 0.672399416235
0.668000000000 1.028965444850 1.372136427469 1.761728230517 0.202720823638 0.677497120594
0.669000000000 1.027305995367 1.377351215685 1.762807772745 0.206159379794 0.679783922587
0.670000000000 1.025092737977 1.383772438503 1.761391672384 0.208295045751 0.680534232051
0.671000000000 1.024310956214 1.390647139003 1.761320697788 0.210245222089 0.682283705109
0.672000000000 1.024845035303 1.398109573475 1.762280063536 0.214164059111 0.684254134496
0.673000000000 1.024632698920 1.404606944587 1.762007767275 0.221018919902 0.688259976299
0.674000000000 1.025324320794 1.410062766006 1.760794391030 0.229676829350 0.694243571114
0.675000000000 1.027387225674 1.414711175980 1.760617858039 0.237315686876 0.699290852665
0.676000000000 1.029630786672 1.416266169672 1.763588101634 0.243837210260 0.702659468668
0.677000000000 1.030691427716 1.416921725802 1.766491998686 0.251594650700 0.706709357001
0.678000000000 1.032456263463 1.418672550689 1.767246783431 0.259609559674 0.710069448657
0.679000000000 1.033645294646 1.420387317206 1.767124834994 0.267091559847 0.714182022818
0.680000000000 1.033220398269 1.423021918225 1.767033946297 0.274846057085 0.718457111987
0.681000000000 1.033542303838 1.425227971893 1.766834627040 0.281653676164 0.722419389971
0.682000000000 1.034074723532 1.427450388600 1.765089370626 0.288810270024 0.726562036396
0.683000000000 1.036135720039 1.428877807144 1.763668843359 0.294045023768 0.730645657840
0.684000000000 1.037359225660 1.430052742290 1.760813903234 0.299175883925 0.733208261169
0.685000000000 1.037981701437 1.430194229125 1.756385853064 0.303822214025 0.737045972625
0.686000000000 1.039866950347 1.430374720189 1.751498900717 0.308793814940 0.740241367617
0.687000000000 1.044965132412 1.430441034819 1.747044241745 0.314748372558 0.744243788932
0.688000000000 1.048342460290 1.431307632083 1.743452604360 0.320390302532 0.748517802610
0.689000000000 1.049268231918 1.431947122603 1.738617767900 0.326882119687 0.752563927194
0.690000000000 1.050949123879 1.431997107631 1.732446968910 0.332425404135 0.756574860646
0.691000000000 1.051503150365 1.430192430429 1.725641610277 0.336958226959 0.761489646152
0.692000000000 1.052369517567 1.428712265538 1.719149204333 0.341383412770 0.763208279565
0.693000000000 1.053727520646 1.427857544752 1.712761140683 0.345356861121 0.763007579652
0.694000000000 1.054395182600 1.426482450219 1.706105956633 0.351987639622 0.763569907067
0.695000000000 1.055197226656 1.423719930321 1.700429215223 0.360093394807 0.762942374030
0.696000000000 1.056918832640 1.420578599107 1.695123832815 0.367219389142 0.761748122233
0.697000000000 1.058332558565 1.416555052424 1.690481995769 0.372975928969 0.761415271547
0.698000000000 1.058335925046 1.413080762340 1.686432719000 0.377924662046 0.761633539689
0.699000000000 1.057378292784 1.409517229439 1.682137445249 0.382979623086 0.761580421325
0.700000000000 1.056028170284 1.406722124192 1.677054821743 0.389860558014 0.762436030244
0.701000000000 1.055097746339 1.403239288925 1.670223902402 0.398136997319 0.764535369304
0.702000000000 1.054903838062 1.399942398984 1.662842411100 0.406171068055 0.767919950144
0.703000000000 1.054108363092 1.393812619625 1.655711868725 0.412704330183 0.770710087690
0.704000000000 1.056102975886 1.387084284480 1.648564430481 0.416891414912 0.771660558747
0.705000000000 1.059389016015 1.383232041569 1.643555998666 0.421115787269 0.775617506367
0.706000000000 1.062139512742 1.381394975447 1.640399783410 0.425839273718 0.780132881079
0.707000000000 1.065697956834 1.379246916166 1.634566116805 0.431226379050 0.783867720622
0.708000000000 1.067338663856 1.376234604224 1.628211397160 0.437632781309 0.787257759911
0.709000000000 1.070386333659 1.372852671828 1.621905045192 0.443195338766 0.791821429243
0.710000000000 1.072858261767 1.370507145856 1.614604339689 0.448770963952 0.796775517300
0.711000000000 1.071830433496 1.367923834000 1.609276598452 0.453237986544 0.803715209361
0.712000000000 1.070332318861 1.365525915048 1.604151630276 0.459259378407 0.811154504191
0.713000000000 1.069188502189 1.362812043406 1.601441296033 0.466120754727 0.817043789800
0.714000000000 1.068907533038 1.360579785126 1.597543022295 0.473894123067 0.822875621994
0.715000000000 1.067380749223 1.358837769602 1.592383824278 0.480966758997 0.829250157115
0.716000000000 1.066950562339 1.359315387503 1.587828246595 0.488689097367 0.836522365822
0.717000000000 1.067835860045 1.358088371756 1.584866288187 0.496797772710 0.841486081251
0.718000000000 1.070626921639 1.356274589388 1.580864719595 0.505267493610 0.847610571192
0.719000000000 1.074239917090 1.354814422392 1.576416533500 0.511906489886 0.854420549227
0.720000000000 1.077891366086 1.352106378696 1.571593176158 0.519754307718 0.860984276934
0.721000000000 1.081582934925 1.349840455880 1.565403169139 0.527942988762 0.867472753050
0.722000000000 1.083634243146 1.347543819953 1.558172234028 0.537820723476 0.871132636949
0.723000000000 1.083438031840 1.345128701279 1.551371157278 0.550332526947 0.874496289037
0.724000000000 1.083450356188 1.344372149427 1.545506264342 0.562099878636 0.878585735522
0.725000000000 1.083593275378 1.344447397757 1.541786294969 0.574248638427 0.884820465562
0.726000000000 1.083224844856 1.345146218447 1.536895264732 0.587546777727 0.889265703566
0.727000000000 1.082875959682 1.346772294824 1.532815017709 0.599403135079 0.893648631337
0.728000000000 1.083461608081 1.347228936932 1.529736565420 0.608804796257 0.897388401150
0.729000000000 1.084082611215 1.348378419002 1.526027086371 0.621025704755 0.900974224958
0.730000000000 1.084093552971 1.348055276134 1.522627656363 0.632183012921 0.905577291713
0.731000000000 1.082453444942 1.346660720231 1.519986265833 0.645386231168 0.909078968822
0.732000000000 1.082318009099 1.345216779484 1.517358198302 0.657561212014 0.913010905744
0.733000000000 1.082876632661 1.341369629234 1.513942634789 0.670741043937 0.917354536374
0.734000000000 1.084522625360 1.336692857069 1.509849679703 0.682906850120 0.922996641401
0.735000000000 1.084033774092 1.330129935619 1.504923003407 0.692694294356 0.927278586366
0.736000000000 1.081564911998 1.323587642263 1.500298405044 0.702231750952 0.933068785538
0.737000000000 1.079316633171 1.318177767366 1.497752060385 0.711062021767 0.936997072023
0.738000000000 1.077264984235 1.312757632814 1.494677001343 0.719209961212 0.939729316499
0.739000000000 1.075559938431 1.304594853705 1.490896158011 0.727400517624 0.943006136049
0.740000000000 1.073558116057 1.297571333876 1.484865536580 0.734198980940 0.945916279167
0.741000000000 1.072880824676 1.294109470484 1.478258174567 0.742624510347 0.950317489245
0.742000000000 1.072537085992 1.289685002725 1.471874092356 0.751871662466 0.953783555408
0.743000000000 1.072505969220 1.285872643612 1.464160934536 0.760092018303 0.957293700215
0.744000000000 1.073889090867 1.280477999660 1.455765843117 0.767384208033 0.961052736865
0.745000000000 1.076767293664 1.275009632468 1.447682522258 0.774205537986 0.965449405354
0.746000000000 1.079158990381 1.269483471803 1.439801516000 0.779164817621 0.971024725793
0.747000000000 1.081345047939 1.263952678630 1.431609104945 0.783338944147 0.975901980992
0.748000000000 1.082792802494 1.258129294735 1.423196476233 0.789062483751 0.981071844830
0.749000000000 1.083862512178 1.253449185806 1.414988523281 0.795057698709 0.985680474438
0.750000000000 1.084440241890 1.248793381290 1.405027709525 0.801186173955 0.988991987801
0.751000000000 1.085244896356 1.243068762651 1.392917268000 0.807120895178 0.993356714878
0.752000000000 1.084336980053 1.237105459367 1.379669067417 0.812014885158 0.998194733935
0.753000000000 1.081687505204 1.232602673660 1.365180418405 0.816538318055 1.001997377520
0.754000000000 1.079895041063 1.226964325781 1.349619878490 0.822088587440 1.005959339551
0.755000000000 1.076847877950 1.222120267423 1.334700748558 0.828089828782 1.011112868867
0.756000000000 1.072310931438 1.218781052628 1.322417470700 0.833037384618 1.018591434742
0.757000000000 1.067048079264 1.214993903653 1.310701149722 0.836726651859 1.027522602703
0.758000000000 1.061642817112 1.211392926171 1.298041405318 0.841779596698 1.035204215911
0.759000000000 1.056395706857 1.206562748187 1.287195209156 0.848790226372 1.042570746913
0.760000000000 1.051765280462 1.199744116946 1.274151328120 0.856644084668 1.049738593275
0.761000000000 1.047335093077 1.193108568031 1.260230888962 0.862166601382 1.058216239610
0.762000000000 1.042674102809 1.186790785900 1.245128973888 0.868875691516 1.066074421781
0.763000000000 1.036518393059 1.181073732018 1.229031327274 0.876654968752 1.074213909475
0.764000000000 1.029385004680 1.174284316367 1.214855984035 0.884699359742 1.082757037539
0.765000000000 1.022285899908 1.167415041646 1.201719435046 0.892330155517 1.090930809955
0.766000000000 1.016087859250 1.162824112119 1.186345634208 0.901075202645 1.098332887992
0.767000000000 1.008036356565 1.158553782715 1.172038794134 0.910947591290 1.105921228119
0.768000000000 1.000835990184 1.154441892306 1.159131566394 0.922476546075 1.111871937391
0.769000000000 0.995039950005 1.149074709014 1.145877988938 0.932258149810 1.118534700345
0.770000000000 0.990343004865 1.146909112438 1.130802442418 0.941113591162 1.123626955591
0.771000000000 0.985668423024 1.144692345715 1.117730529327 0.949165904807 1.126827569823
0.772000000000 0.980343894005 1.142089259942 1.105144277006 0.957871845713 1.130248572422
0.773000000000 0.972504278314 1.140169099659 1.094566768776 0.966662296647 1.133756317368
0.774000000000 0.964442760975 1.138106620196 1.084090806268 0.972835079121 1.135715870611
0.775000000000 0.957277569923 1.136343885403 1.073451574514 0.978983542396 1.137238268324
0.776000000000 0.952469701945 1.133792053405 1.062484646481 0.986949573757 1.139759015126
0.777000000000 0.949416149161 1.131934421532 1.051589072426 0.994883415458 1.142362897090
0.778000000000 0.944355710364 1.131145634842 1.041040790400 1.000531361291 1.145008437211
0.779000000000 0.939688062145 1.128938923304 1.032461121992 1.007416884279 1.147820434101
0.780000000000 0.935561764641 1.126772323876 1.023461175086 1.016231329620 1.149407620007
0.781000000000 0.932262080462 1.122634421903 1.014788821516 1.023479874438 1.150913270416
0.782000000000 0.929658940044 1.119307226700 1.004563154374 1.029494295688 1.154514422618
0.783000000000 0.929406817151 1.115342865904 0.994360697368 1.035386538345 1.159433203063
0.784000000000 0.928348301645 1.109916911542 0.984690877475 1.040434639309 1.164812457456
0.785000000000 0.926367676224 1.103821901926 0.974026051659 1.045980594407 1.168550064602
0.786000000000 0.923558095635 1.097803495773 0.963496894237 1.054041741827 1.172332009551
0.787000000000 0.918608847495 1.091078515788 0.952174017545 1.063755622167 1.176345188026
0.788000000000 0.915169015919 1.085424401196 0.940649507518 1.074263190755 1.181052656309
0.789000000000 0.912966961121 1.080033442375 0.931803698739 1.085849482847 1.184818030044
0.790000000000 0.909920186758 1.076506110192 0.922984411618 1.097579189823 1.187823953953
0.791000000000 0.908307873698 1.073586313261 0.914533356913 1.109548132377 1.189533751601
0.792000000000 0.906232335030 1.071253644828 0.906258049674 1.121634677370 1.191113646875
0.793000000000 0.904020585633 1.067635984453 0.897997218505 1.132781337944 1.192018008055
0.794000000000 0.899945597624 1.064852115060 0.889521974828 1.145043510772 1.193088554387
0.795000000000 0.894809263548 1.062455087527 0.880526403131 1.157169972878 1.194368040405
0.796000000000 0.890940937204 1.060154880114 0.872497528213 1.170924855061 1.195701930224
0.797000000000 0.886708861767 1.058104940147 0.862569717679 1.184703042892 1.196684697732
0.798000000000 0.882741178525 1.056775387836 0.853503207019 1.195800681208 1.199695377736
0.799000000000 0.879771169865 1.056941842752 0.845714419693 1.206060747108 1.203102671535
0.800000000000 0.876653429666 1.057204060621 0.838811011564 1.215432183303 1.205590135636
0.801000000000 0.872794867427 1.058526685859 0.830735579915 1.223759235520 1.209230390886
0.802000000000 0.869492020573 1.059783785238 0.823183705942 1.232300637504 1.213116612873
0.803000000000 0.866603535671 1.060574467541 0.815019870960 1.240945555015 1.217377356828
0.804000000000 0.862569325644 1.060688714140 0.806476610860 1.250012843893 1.221877937878
0.805000000000 0.859433336782 1.061869353186 0.796637164402 1.258024802302 1.226645101381
0.806000000000 0.857223570409 1.061573153510 0.786385961420 1.266222544699 1.230591774425
0.807000000000 0.853268261319 1.063366531445 0.777028157230 1.275847994589 1.235744628189
0.808000000000 0.847407630614 1.065077512673 0.767168889913 1.286159547108 1.239384858447
0.809000000000 0.842185590109 1.066153425745 0.756465542121 1.296945591589 1.242217705277
0.810000000000 0.839095027277 1.068849339836 0.743893696463 1.307604926227 1.243832299395
0.811000000000 0.838131825390 1.072512901877 0.730730568175 1.318828281939 1.246439052053
0.812000000000 0.838048751425 1.075863641765 0.718593576022 1.328309159046 1.250904480952
0.813000000000 0.838101964835 1.079602164713 0.708878732984 1.337043160829 1.256130671813
0.814000000000 0.838648997834 1.083498975196 0.701708174769 1.345206242037 1.262402166512
0.815000000000 0.840097057489 1.086632751461 0.690455119380 1.352880282178 1.269644100664
0.816000000000 0.841121378273 1.089868695769 0.680034355772 1.358400545890 1.276674441828
0.817000000000 0.843924466444 1.092150645155 0.670538972736 1.366290761576 1.283255212832
0.818000000000 0.847127482272 1.092227315651 0.661939543577 1.375736128718 1.290728455068
0.819000000000 0.846614707559 1.092186827092 0.652368268545 1.383373200042 1.297323961545
0.820000000000 0.847654913256 1.090898075130 0.642771819822 1.390509325770 1.303032682123
0.821000000000 0.849975992540 1.087601099724 0.632924941364 1.397387850857 1.307669687961
0.822000000000 0.853257459160 1.085407565572 0.624323266768 1.403746457349 1.310154010636
0.823000000000 0.856005099648 1.083843255483 0.615456931931 1.410405051594 1.310861452014
0.824000000000 0.858825145012 1.079989299189 0.607021323021 1.416186876445 1.312024903154
0.825000000000 0.859656850626 1.077035724461 0.598442096659 1.422485272622 1.314549209925
0.826000000000 0.858779186932 1.073959315000 0.588911888755 1.427876252997 1.316671481025
0.827000000000 0.859990578449 1.071126712570 0.577889091244 1.433326344340 1.317961510970
0.828000000000 0.862489899462 1.067338538138 0.565999356742 1.437549125415 1.321225472443
0.829000000000 0.865501767054 1.062697050730 0.553694570540 1.442551954478 1.325624641709
0.830000000000 0.868099373734 1.058341873892 0.541246868671 1.448190429886 1.330825330201
0.831000000000 0.869683923700 1.054147972587 0.528053762869 1.454296717301 1.335997768283
0.832000000000 0.871829272013 1.051861218657 0.514350157117 1.461353069498 1.340724001553
0.833000000000 0.874647215163 1.049363623422 0.500818137073 1.466434920417 1.345570390557
0.834000000000 0.877071359359 1.045728761379 0.487731867737 1.470906969631 1.350226472729
0.835000000000 0.882010609391 1.040472678549 0.474666523123 1.476782075558 1.355322414743
0.836000000000 0.886083049055 1.036701186971 0.462620853327 1.482407359359 1.360833654261
0.837000000000 0.890646296802 1.033452039661 0.450029711407 1.487825564011 1.367620228908
0.838000000000 0.893847746098 1.032033860904 0.438230008443 1.491376594935 1.373902797866
0.839000000000 0.896766242815 1.029585326555 0.425287860071 1.494720277237 1.379656399002
0.840000000000 0.898727875509 1.028142965259 0.413121551036 1.498913332061 1.384141021824
0.841000000000 0.900517002253 1.024742800369 0.401927742294 1.504943714886 1.388925916739
0.842000000000 0.903307458800 1.021424431917 0.391925899309 1.510717534552 1.393467375228
0.843000000000 0.905137412858 1.016710997091 0.382318173832 1.516810852142 1.397076338803
0.844000000000 0.906056818403 1.013549457512 0.373456786768 1.524073030070 1.398846930495
0.845000000000 0.907079271594 1.012471460196 0.365470141096 1.531025425282 1.400595848403
0.846000000000 0.908395866076 1.011308429339 0.357120711473 1.537896560421 1.401907592474
0.847000000000 0.908941671970 1.010455550329 0.348351543133 1.547540710254 1.405428707330
0.848000000000 0.909843255142 1.008738813941 0.339600036388 1.557337171902 1.408969921120
0.849000000000 0.910104264777 1.005026945414 0.329709073257 1.565576543364 1.413051335754
0.850000000000 0.910052243658 1.000206264195 0.318558681809 1.573775018725 1.416751479744
0.851000000000 0.909363941577 0.994417088306 0.307753513370 1.581692754732 1.421628299568
0.852000000000 0.908557941745 0.989096731055 0.298229146306 1.590233814065 1.428015191795
0.853000000000 0.907639961467 0.984346791724 0.289439591589 1.596760522348 1.436382985104
0.854000000000 0.907178060584 0.981706172828 0.280805342201 1.602231634446 1.445170794858
0.855000000000 0.905663776541 0.980231627685 0.271540247372 1.607551210069 1.452991336214
0.856000000000 0.903110454722 0.976191212714 0.260609194223 1.612605772509 1.459254583267
0.857000000000 0.900987025765 0.971780153506 0.250534752540 1.618320489498 1.465845618819
0.858000000000 0.897808618898 0.966244709040 0.240709499238 1.625971827423 1.473153463504
0.859000000000 0.894450757661 0.962816333165 0.231824453055 1.633697534217 1.480398628230
0.860000000000 0.893262467954 0.962223528435 0.223638249771 1.641008045505 1.486458931212
0.861000000000 0.893570756088 0.960929803949 0.214790781917 1.649565703574 1.492427913356
0.862000000000 0.893415473711 0.958657825157 0.208803314551 1.656883850842 1.498155346898
0.863000000000 0.893918816241 0.956802255899 0.200819077571 1.663962416191 1.502550647269
0.864000000000 0.893334414633 0.953750016033 0.191486146736 1.670527305910 1.507641298036
0.865000000000 0.892941189295 0.949472968650 0.181426455092 1.675798473891 1.513888293403
0.866000000000 0.891896340429 0.943386208428 0.170302481448 1.683112475904 1.519956641717
0.867000000000 0.889930919451 0.936030289744 0.160217217667 1.691168592270 1.527231892794
0.868000000000 0.889880059514 0.930713815127 0.151022940379 1.699340158022 1.534608897037
0.869000000000 0.890046155564 0.924545448396 0.141016319756 1.707406614474 1.541837725497
0.870000000000 0.890892792046 0.919269234736 0.131570907930 1.714270486206 1.552036482741
0.871000000000 0.890632411997 0.915729498980 0.122739045972 1.720981736092 1.562473934205
0.872000000000 0.889480806485 0.910451288352 0.113219457136 1.726768751785 1.573614949669
0.873000000000 0.886174760224 0.905556997420 0.102440093593 1.731767381231 1.582119745944
0.874000000000 0.883795094316 0.900948639503 0.091752561526 1.734906736034 1.589524906397
0.875000000000 0.881639559020 0.894919337923 0.081896642837 1.737215524716 1.597605799673
0.876000000000 0.879145287534 0.888551192034 0.072043337544 1.739830282302 1.603471272296
0.877000000000 0.876739170704 0.882849052534 0.062299102282 1.741569555242 1.608552696822
0.878000000000 0.873887693362 0.879646808226 0.051799353430 1.743402849719 1.614569645952
0.879000000000 0.870828120449 0.876701730151 0.044324573120 1.745450378684 1.621885009550
0.880000000000 0.870233697692 0.873528861152 0.036947679142 1.749763654943 1.630729675140
0.881000000000 0.870630195601 0.869586934326 0.030319508384 1.754524216874 1.639843090273
0.882000000000 0.871058715969 0.864937230597 0.024363992776 1.758877287575 1.648343350360
0.883000000000 0.871508232342 0.861138088663 0.017949042262 1.765244373421 1.656009888218
0.884000000000 0.871047491841 0.858291336148 0.011817511198 1.770280544961 1.663937131822
0.885000000000 0.870913699838 0.857724442683 0.005899143504 1.774851503039 1.671862871260
0.886000000000 0.871107243181 0.858700121920 -0.000292433195 1.780908343213 1.680284435766
0.887000000000 0.871578752567 0.858637907690 -0.008159178773 1.788974237923 1.686790810345
0.888000000000 0.874315597537 0.856828670896 -0.013377496822 1.796626799428 1.695860137640
0.889000000000 0.877330734934 0.856074394062 -0.017171883661 1.803434964828 1.705975212625
0.890000000000 0.879990632808 0.858211738032 -0.021513413359 1.811331611535 1.715059776808
0.891000000000 0.884990980229 0.861362988886 -0.027129477487 1.819224891473 1.724426233162
0.892000000000 0.888944885547 0.863981017013 -0.032802215724 1.825886081563 1.730989140891
0.893000000000 0.893114726302 0.864398742748 -0.038362144362 1.832851229531 1.738583168132
0.894000000000 0.896515057054 0.865546116476 -0.042044014091 1.838361868991 1.745605441251
0.895000000000 0.901062202972 0.867532970771 -0.044284623647 1.843912778898 1.752508819974
0.896000000000 0.906469979231 0.870884986429 -0.046306162204 1.849431481587 1.758142367991
0.897000000000 0.913411690726 0.874436660840 -0.047777876504 1.854223944163 1.766486017175
0.898000000000 0.919241975238 0.878025430080 -0.048019337848 1.858624417504 1.774591579633
0.899000000000 0.923535856155 0.880101518688 -0.046612485764 1.864550558925 1.781679591309
0.900000000000 0.927145071992 0.882276441320 -0.044693840596 1.870629452595 1.788388831461
0.901000000000 0.931805889179 0.883911451919 -0.043558614468 1.876773783638 1.795557098559
0.902000000000 0.937241801946 0.885416892013 -0.042712777103 1.881929921871 1.801641875002
0.903000000000 0.940785336309 0.885704069139 -0.040460465923 1.887340102301 1.807180960801
0.904000000000 0.943918468372 0.885422945559 -0.041294725812 1.891679153672 1.812355732729
0.905000000000 0.946069295798 0.886339206924 -0.044161610676 1.896833598665 1.818954930608
0.906000000000 0.949501547645 0.886628135775 -0.046428411336 1.902236906512 1.823892768827
0.907000000000 0.952472638086 0.888318067034 -0.047117934946 1.907082560435 1.828460319160
0.908000000000 0.956253648513 0.890239289340 -0.046605842946 1.910819444409 1.835066059725
0.909000000000 0.958609370290 0.892344904449 -0.046988423906 1.915099536326 1.840832902108
0.910000000000 0.961245297515 0.895566528423 -0.047655129385 1.918588594271 1.844513153089
0.911000000000 0.963449170803 0.899031866653 -0.048675433771 1.922167541690 1.847297547074
0.912000000000 0.965844119982 0.901795182973 -0.047423920650 1.924942943894 1.851997473203
0.913000000000 0.967784432582 0.903155014359 -0.046733506652 1.927123391431 1.857185816887
0.914000000000 0.969706287760 0.902747902922 -0.046607710140 1.930544371421 1.861556028467
0.915000000000 0.972641454885 0.902119106262 -0.046727308228 1.936409425166 1.867350163070
0.916000000000 0.976069075937 0.902376941915 -0.045829572967 1.941623028270 1.873343497211
0.917000000000 0.980169131511 0.902842631491 -0.046171256714 1.947468331606 1.878837418121
0.918000000000 0.981531360773 0.903440288395 -0.046020163971 1.952926896087 1.884551532703
0.919000000000 0.981559855745 0.904327018996 -0.046060052360 1.959350062006 1.889750457379
0.920000000000 0.981169169996 0.904262689210 -0.046727112832 1.966027490337 1.893361251712
0.921000000000 0.980043789753 0.904766526521 -0.048318188037 1.972426575196 1.896021820168
0.922000000000 0.978134873239 0.903878969652 -0.049866173013 1.978451663638 1.899157782574
0.923000000000 0.976815602389 0.901750780205 -0.051460825769 1.983994703773 1.901501040918
0.924000000000 0.973831191518 0.900333789400 -0.049831404989 1.989694757472 1.904685926981
0.925000000000 0.972606250844 0.899102621665 -0.049763363539 1.994726434274 1.907460467237
0.926000000000 0.973430573280 0.898542874744 -0.050484151492 1.999136703474 1.910776676767
0.927000000000 0.973217178267 0.896584582164 -0.050391094525 2.004460639459 1.914560910284
0.928000000000 0.974368805340 0.895554048676 -0.050983460297 2.010553880208 1.918656465278
0.929000000000 0.974190140073 0.893317874621 -0.051884986125 2.017184262958 1.924265262684
0.930000000000 0.974639772245 0.891810030807 -0.052292170376 2.023777664480 1.932455233191
0.931000000000 0.974047347013 0.889433101775 -0.051055765228 2.029586507709 1.940177521294
0.932000000000 0.974427034101 0.885989177657 -0.049604800240 2.033882485682 1.948400094257
0.933000000000 0.975155916475 0.883847095827 -0.047190153619 2.037393035373 1.957562785390
0.934000000000 0.977544552867 0.881940294101 -0.044913321398 2.040446274077 1.966039970573
0.935000000000 0.981238988666 0.881794919431 -0.042280015977 2.044423553463 1.973524402619
0.936000000000 0.986079526731 0.881456331989 -0.039828681995 2.049022110097 1.980827466903
0.937000000000 0.990167018332 0.880811283575 -0.037601504859 2.053763764043 1.988135829361
0.938000000000 0.994707358892 0.879213179045 -0.035539378024 2.057265157910 1.995813797264
0.939000000000 0.999644879999 0.876999927537 -0.033966223994 2.062705439220 2.002441782363
0.940000000000 1.005073354115 0.874427077011 -0.032528721186 2.070788223871 2.006581615920
0.941000000000 1.011603435112 0.871261482325 -0.030915699980 2.077524394500 2.010828022316
0.942000000000 1.019033821108 0.868334551550 -0.029689440926 2.085625481287 2.017492234139
0.943000000000 1.028383542221 0.865604017254 -0.027774526715 2.093160043257 2.023995992346
0.944000000000 1.038244242689 0.862158831354 -0.024014237215 2.100092996634 2.030518889053
0.945000000000 1.046653424484 0.858688672147 -0.019078395700 2.107138930429 2.036470349337
0.946000000000 1.057213613526 0.855225192225 -0.014854446047 2.113309380220 2.043508199222
0.947000000000 1.066600429268 0.852955132719 -0.010069092692 2.118125759977 2.047787327683
0.948000000000 1.074912764954 0.848838433773 -0.005128879274 2.121382877789 2.051648177487
0.949000000000 1.082179179071 0.846523466165 -0.001791372989 2.124435135454 2.056097902198
0.950000000000 1.089874253473 0.842670241558 0.000081094560 2.126795225055 2.061474917271
0.951000000000 1.097741434929 0.839532125837 0.000271946737 2.129364222492 2.066473664490
0.952000000000 1.104454147569 0.836008051922 -0.001321581303 2.134568015063 2.069043058544
0.953000000000 1.110031002179 0.832697574441 -0.002225022173 2.139984581047 2.071991144158
0.954000000000 1.115779808881 0.829797172322 -0.003392102313 2.145605314556 2.075985210570
0.955000000000 1.120675155279 0.827618529549 -0.004102083666 2.149041010473 2.081250432844
0.956000000000 1.124370440716 0.824285746444 -0.005621873918 2.152477945789 2.088672579697
0.957000000000 1.127232015883 0.823890296694 -0.007908236922 2.154747487836 2.096313083629
0.958000000000 1.128994119253 0.823114932706 -0.010052823379 2.155940241891 2.103106026897
0.959000000000 1.129745344011 0.821137657176 -0.012143244254 2.157968284623 2.108619284120
0.960000000000 1.131056307819 0.819185522421 -0.014894174188 2.159004222951 2.113406367124
0.961000000000 1.134113918359 0.817855167049 -0.017690630502 2.160962376003 2.118099521617
0.962000000000 1.135596383665 0.817764085308 -0.019806531677 2.163561664230 2.123200353890
0.963000000000 1.137411110746 0.818409467835 -0.021424925758 2.166059874059 2.126737371626
0.964000000000 1.139875014181 0.818581459478 -0.023646600262 2.167340873496 2.129779206906
0.965000000000 1.143793722252 0.818734126502 -0.027760902223 2.168323554245 2.131680258992
0.966000000000 1.145960846917 0.817953750694 -0.033207546806 2.168770163459 2.134799793197
0.967000000000 1.149504035968 0.816448543576 -0.038792036372 2.171850862030 2.136934213790
0.968000000000 1.151902963523 0.814481492530 -0.045323505316 2.175571428290 2.139084649560
0.969000000000 1.153204206284 0.813078083810 -0.052358101632 2.179396532465 2.140308924261
0.970000000000 1.156823035629 0.812100596199 -0.058696845388 2.182064992103 2.139789250420
0.971000000000 1.161166246053 0.811899582856 -0.063892997321 2.183597224110 2.137240090699
0.972000000000 1.164329072427 0.812455947602 -0.068658364955 2.185375729658 2.136321142417
0.973000000000 1.165809322420 0.813822404332 -0.072842748943 2.188268566753 2.135117939579
0.974000000000 1.166233181911 0.816101300210 -0.077471495750 2.190351720828 2.134712660860
0.975000000000 1.166027024388 0.818379138047 -0.082067287189 2.194174676879 2.131506193497
0.976000000000 1.165031359697 0.820406361394 -0.086461769302 2.197901533498 2.126646578150
0.977000000000 1.165409372655 0.823518112591 -0.090749581756 2.201360242618 2.120928548950
0.978000000000 1.165302223130 0.827126468793 -0.093886280927 2.206118178941 2.115973824929
0.979000000000 1.167145529493 0.830293430417 -0.097529457222 2.211374362040 2.113430732711
0.980000000000 1.168058411323 0.831564076082 -0.100837714335 2.215735150019 2.108449846909
0.981000000000 1.167723041193 0.831599720183 -0.104349320190 2.218261715419 2.104149249981
0.982000000000 1.167608187566 0.830333767152 -0.107966283677 2.222590488827 2.100992277119
0.983000000000 1.170234158725 0.830329215657 -0.110769087508 2.225537910555 2.099048849371
0.984000000000 1.171664204417 0.828618117802 -0.114993756133 2.228753362261 2.095543159491
0.985000000000 1.170330350675 0.826572847509 -0.118938618595 2.234328769128 2.091853445667
0.986000000000 1.168350835755 0.825558832582 -0.122406569782 2.238601064798 2.087216607419
0.987000000000 1.167240469684 0.824238843321 -0.125483805652 2.244390030158 2.082306830610
0.988000000000 1.167288270123 0.822664711265 -0.128788008852 2.248548511389 2.077305908523
0.989000000000 1.167828617995 0.823334503414 -0.131823511621 2.251064939129 2.074817634643
0.990000000000 1.169264608186 0.824843982657 -0.133489679609 2.253215293049 2.072944567582
0.991000000000 1.170824483384 0.825774522560 -0.133691398154 2.256396623613 2.070628116798
0.992000000000 1.172787069985 0.826826483773 -0.133226899349 2.259453719037 2.066375352863
0.993000000000 1.173888860675 0.826811203698 -0.133243614947 2.261108257726 2.063317819946
0.994000000000 1.175366359114 0.826605042543 -0.132390599960 2.261952305649 2.061992425450
0.995000000000 1.176479143822 0.827790003213 -0.133406993926 2.263115434875 2.059373177057
0.996000000000 1.175527076385 0.829087938577 -0.134747416256 2.265538891011 2.057294399685
0.997000000000 1.174101175004 0.829149239290 -0.135824778401 2.267740155338 2.056110058956
0.998000000000 1.172703558373 0.827848370018 -0.135715470789 2.268464848979 2.055851991920
0.999000000000 1.172127659643 0.826313063087 -0.135511188735 2.267817498779 2.056960422191
1.000000000000 1.171572181874 0.825886103743 -0.136356057493 2.266887414171 2.057522374245


==> Figures/data/sample_funcs_r=1.8.txt <==
x f1 f2 f3 f4 f5
0.000000000000 1.104182512203 -0.240565834613 2.337970242786 1.065328675176 0.706112409092
0.001000000000 1.104232943656 -0.240618315975 2.337785267451 1.065152076333 0.706161175135
0.002000000000 1.104463590171 -0.240730054421 2.337345008053 1.064700011235 0.706461933723
0.003000000000 1.104793414704 -0.240800959433 2.336737357032 1.063911765460 0.707014332047
0.004000000000 1.105126557058 -0.240777398262 2.336050877386 1.062867903518 0.707606960848
0.005000000000 1.105446187538 -0.240695828738 2.335289622263 1.061747938452 0.708275889434
0.006000000000 1.105854760953 -0.240619895945 2.334455395179 1.060485656121 0.708998248600
0.007000000000 1.106248750578 -0.240480864082 2.333480277377 1.059040266041 0.709769483960
0.008000000000 1.106540737228 -0.240331668277 2.332294559131 1.057539020476 0.710633967075
0.009000000000 1.106752784949 -0.240062980973 2.330799623653 1.056168484717 0.711586343918
0.010000000000 1.107066325115 -0.239805448651 2.329130135542 1.054943868188 0.712659480874
0.011000000000 1.107454834743 -0.239410484811 2.327272830413 1.053804200793 0.713669249594
0.012000000000 1.108054973410 -0.238861042738 2.325221854532 1.052861323542 0.714698289952
0.013000000000 1.108898725769 -0.238126861369 2.322911199320 1.052025052231 0.715787236461
0.014000000000 1.109821221088 -0.237034512518 2.320235637530 1.051194605059 0.716947432478
0.015000000000 1.110736299959 -0.235692962122 2.317358579816 1.050116734790 0.718150728008
0.016000000000 1.111762796253 -0.234226634938 2.314358966957 1.048887299645 0.719389578577
0.017000000000 1.112981076445 -0.232508765101 2.311314950959 1.047701661404 0.720608126962
0.018000000000 1.114359269882 -0.230509654203 2.308235318717 1.046545416832 0.721841494868
0.019000000000 1.115798063532 -0.228303939772 2.305000402204 1.045391656676 0.723196471043
0.020000000000 1.117299855184 -0.225959002317 2.301547952742 1.044363617698 0.724750464290
0.021000000000 1.118784390807 -0.223488125790 2.297858753236 1.043543475828 0.726320198170
0.022000000000 1.120210105005 -0.220964736287 2.293990815312 1.042886312562 0.727790440876
0.023000000000 1.121737015630 -0.218466951470 2.290069096676 1.042309412615 0.729240892632
0.024000000000 1.123389115766 -0.215937558755 2.285964906738 1.041648423585 0.730628956458
0.025000000000 1.125115345714 -0.213311638002 2.281816859948 1.040825420384 0.731988949528
0.026000000000 1.126903217559 -0.210558104070 2.277593331661 1.039894686473 0.733372746403
0.027000000000 1.128715318804 -0.207568131960 2.273276206245 1.038830462010 0.734799501987
0.028000000000 1.130449755787 -0.204354565135 2.268727523281 1.037799269543 0.736246496210
0.029000000000 1.132041358259 -0.200805763938 2.263885134116 1.036964776958 0.737622876232
0.030000000000 1.133766835059 -0.197027736691 2.258799770647 1.036058442835 0.739009240234
0.031000000000 1.135682823329 -0.193077538282 2.253416500488 1.035018120776 0.740439175171
0.032000000000 1.137705760126 -0.188963807866 2.247820781017 1.033768166448 0.741928806282
0.033000000000 1.139826334006 -0.184650646429 2.242189330024 1.032383681873 0.743359752949
0.034000000000 1.142037673758 -0.180324659598 2.236549210385 1.031098192857 0.744627163894
0.035000000000 1.144197273028 -0.176045728900 2.230793250149 1.029776706799 0.745749946593
0.036000000000 1.146260076917 -0.171786860033 2.224834462805 1.028295019561 0.746745461868
0.037000000000 1.148334250093 -0.167500082689 2.218826184994 1.026802390978 0.747630118816
0.038000000000 1.150486013987 -0.163196648053 2.212721409724 1.025373162542 0.748392354793
0.039000000000 1.152611487172 -0.158802234873 2.206536639160 1.024052056918 0.749054980390
0.040000000000 1.154646049293 -0.154368005911 2.200410428311 1.022740230937 0.749857452399
0.041000000000 1.156608849084 -0.150007746556 2.194431344599 1.021381433992 0.750839991742
0.042000000000 1.158559307601 -0.145771036197 2.188568034682 1.019917542065 0.751876654936
0.043000000000 1.160419308946 -0.141569226155 2.182753415479 1.018516983775 0.753085084732
0.044000000000 1.162225687437 -0.137281213167 2.176809035302 1.017108062862 0.754476658255
0.045000000000 1.164157643306 -0.132861922135 2.170678168665 1.015682165065 0.756062400905
0.046000000000 1.166062117271 -0.128388718158 2.164481914524 1.014296625566 0.757787592163
0.047000000000 1.167961305669 -0.123856343182 2.158236704716 1.012973462269 0.759770598884
0.048000000000 1.169880760620 -0.119256643021 2.151896494736 1.011811940915 0.761735609418
0.049000000000 1.171815614500 -0.114579124096 2.145528132702 1.010643435513 0.763605609466
0.050000000000 1.173817436085 -0.109769086547 2.139168776000 1.009487875774 0.765442762927
0.051000000000 1.175763561336 -0.104956512894 2.132808237999 1.008369211460 0.767357117377
0.052000000000 1.177665209759 -0.100013585005 2.126524322824 1.007261547121 0.769448429059
0.053000000000 1.179493160688 -0.095130269231 2.120389691903 1.006252307283 0.771654294268
0.054000000000 1.181052624655 -0.090494139257 2.114414426583 1.005361918833 0.773771981470
0.055000000000 1.182307359460 -0.086012880518 2.108441097599 1.004518553580 0.775920300281
0.056000000000 1.183292324648 -0.081698547633 2.102402544813 1.003716510111 0.778167685037
0.057000000000 1.184106981382 -0.077453924990 2.096448810718 1.002943543871 0.780475788099
0.058000000000 1.184752810370 -0.073158495604 2.090462293041 1.002131011558 0.782918794752
0.059000000000 1.185170058528 -0.068817561382 2.084532841830 1.001289484818 0.785510089148
0.060000000000 1.185406773860 -0.064537881770 2.078737630082 1.000434752401 0.788285599055
0.061000000000 1.185533690478 -0.060350242981 2.072912293662 0.999589525648 0.791276790614
0.062000000000 1.185449207221 -0.056114496996 2.067039256316 0.998816109256 0.794610105595
0.063000000000 1.185141302533 -0.051861584418 2.061137738669 0.998077560323 0.798146665548
0.064000000000 1.184726102067 -0.047503477703 2.055176066990 0.997445258969 0.801802322671
0.065000000000 1.184259849230 -0.043006881077 2.049123384724 0.996940628691 0.805632676749
0.066000000000 1.183771845135 -0.038355715627 2.043063911894 0.996480999872 0.809607726780
0.067000000000 1.183255144510 -0.033608752347 2.036948412154 0.995975256185 0.813748173002
0.068000000000 1.182793631206 -0.028878361700 2.030862024365 0.995337139766 0.818032138074
0.069000000000 1.182194609784 -0.024242829263 2.024886757551 0.994605232013 0.822466392389
0.070000000000 1.181422459370 -0.019643889591 2.019006262453 0.993829015119 0.827041797497
0.071000000000 1.180466477436 -0.015108120534 2.013171409867 0.993035043873 0.831744319722
0.072000000000 1.179452669378 -0.010502630692 2.007264912713 0.992275416288 0.836421617541
0.073000000000 1.178384916534 -0.005916522283 2.001143121401 0.991288726229 0.841052976884
0.074000000000 1.177257779295 -0.001280112210 1.994874655192 0.990102724137 0.845762269059
0.075000000000 1.176008797427 0.003449690591 1.988617240737 0.988733339786 0.850731310169
0.076000000000 1.174558092565 0.008356316265 1.982533082370 0.987136099531 0.855871213441
0.077000000000 1.172927991127 0.013381339834 1.976498607485 0.985511625627 0.861123280090
0.078000000000 1.171168519504 0.018485805109 1.970348674598 0.983985408942 0.866340482412
0.079000000000 1.169366521890 0.023557456186 1.964303275560 0.982449364327 0.871426839087
0.080000000000 1.167605164997 0.028743009105 1.958220096160 0.980825522938 0.876362005185
0.081000000000 1.165876538309 0.033946223855 1.952207117149 0.979085702089 0.881212976168
0.082000000000 1.164032573715 0.039128227644 1.946226355255 0.977272649475 0.886016322452
0.083000000000 1.162152980911 0.044446851679 1.940257714986 0.975437296231 0.890738506509
0.084000000000 1.160317547902 0.049891532431 1.934229165514 0.973572887972 0.895516454525
0.085000000000 1.158343161215 0.055323106181 1.927927457173 0.971616268120 0.900306593376
0.086000000000 1.156240701407 0.060741484962 1.921438115029 0.969541705191 0.905058773578
0.087000000000 1.153981005220 0.066282419402 1.914936725946 0.967452775607 0.909740012819
0.088000000000 1.151584643790 0.071860742932 1.908456361357 0.965370879615 0.914330820585
0.089000000000 1.149256400852 0.077599602406 1.901844889536 0.963513099414 0.918904800841
0.090000000000 1.147042703860 0.083522206049 1.895074454688 0.961879525006 0.923492250465
0.091000000000 1.144700347972 0.089578417087 1.888196224516 0.960304895693 0.928056858826
0.092000000000 1.142294560730 0.095684956395 1.881267613134 0.958732859455 0.932585986833
0.093000000000 1.139872252638 0.101754479361 1.874444435343 0.957279110995 0.937002559865
0.094000000000 1.137429923258 0.107776330473 1.867701061738 0.955821575911 0.941175955429
0.095000000000 1.135101659745 0.113818666566 1.861046547280 0.954351473282 0.945372257920
0.096000000000 1.132825853246 0.119919270310 1.854341478375 0.952847188962 0.949610592102
0.097000000000 1.130582617117 0.125929260615 1.847561977141 0.951528995448 0.953830170630
0.098000000000 1.128380958009 0.132101443889 1.840790383997 0.950333019324 0.958040196937
0.099000000000 1.126177332316 0.138500720823 1.834017461678 0.949287807488 0.962221282188
0.100000000000 1.123878658257 0.145013405142 1.827219285554 0.948293111369 0.966301114333
0.101000000000 1.121584195301 0.151675295857 1.820247655358 0.947451849517 0.970390681029
0.102000000000 1.119317109724 0.158463810025 1.813155122248 0.946721518063 0.974612548338
0.103000000000 1.117092531272 0.165324820818 1.805901749925 0.946159249266 0.978940723979
0.104000000000 1.114810561176 0.172207303127 1.798546794011 0.945850558626 0.983453981596
0.105000000000 1.112485448954 0.179050497520 1.791007602512 0.945726341021 0.988050084011
0.106000000000 1.110161374764 0.185673188117 1.783385006067 0.945656226965 0.992755880442
0.107000000000 1.107789037302 0.192211133013 1.775675776958 0.945586407972 0.997476328274
0.108000000000 1.105343155515 0.198763599134 1.767896580894 0.945524425168 1.002211873335
0.109000000000 1.102954079841 0.205252133793 1.760072833623 0.945477686426 1.007050691144
0.110000000000 1.100538192651 0.211638789275 1.752153326333 0.945344759086 1.011846804164
0.111000000000 1.098129741231 0.217941510618 1.744204367824 0.945122265981 1.016590064283
0.112000000000 1.095648599872 0.224314096562 1.736210760277 0.944837643981 1.021390163843
0.113000000000 1.093104219760 0.230738471269 1.728220627642 0.944638235945 1.026040055132
0.114000000000 1.090391683998 0.237036351095 1.720253799711 0.944538452953 1.030665603220
0.115000000000 1.087672996383 0.243287243247 1.712100936127 0.944529313698 1.035350830436
0.116000000000 1.084964796373 0.249580075501 1.703886887652 0.944573795470 1.040183809885
0.117000000000 1.082240041353 0.255869263067 1.695570051117 0.944582147619 1.045096929890
0.118000000000 1.079403591219 0.262275713938 1.687175857857 0.944627414291 1.050105159970
0.119000000000 1.076569931149 0.268776300539 1.678825800170 0.944730793531 1.055230448466
0.120000000000 1.073750032727 0.275314832294 1.670525964598 0.945014540594 1.060349918487
0.121000000000 1.070892017004 0.281915733973 1.662131435003 0.945403704460 1.065447913610
0.122000000000 1.067890436865 0.288436565819 1.653821258431 0.945856631437 1.070568330754
0.123000000000 1.064767910233 0.294921033231 1.645536447886 0.946364945322 1.075673408061
0.124000000000 1.061607638847 0.301368415814 1.637270434738 0.946949170227 1.080726335723
0.125000000000 1.058423743418 0.307904290863 1.629023071946 0.947509037651 1.085801614379
0.126000000000 1.055069799824 0.314561465075 1.620726302889 0.948001393582 1.090837980765
0.127000000000 1.051561094825 0.321397158962 1.612567563152 0.948514950133 1.095613445922
0.128000000000 1.048009904266 0.328343018649 1.604556108221 0.948927426058 1.100277156519
0.129000000000 1.044446619031 0.335403581744 1.596537015341 0.949355363058 1.104794656713
0.130000000000 1.040870322654 0.342578982860 1.588491912007 0.949875592599 1.109091191782
0.131000000000 1.037184390891 0.349919585317 1.580546773767 0.950325309094 1.113304976835
0.132000000000 1.033401407482 0.357427911693 1.572822539178 0.950690362638 1.117576772354
0.133000000000 1.029523664367 0.364947398736 1.565379203591 0.950996436240 1.121789312037
0.134000000000 1.025586378158 0.372502687133 1.558184214417 0.951221881921 1.126000053636
0.135000000000 1.021517644820 0.380196403658 1.551178314309 0.951491317773 1.129997224635
0.136000000000 1.017214687233 0.388109539155 1.544481349369 0.951794183071 1.133881586547
0.137000000000 1.012662674591 0.396047119265 1.537981112312 0.952179992455 1.137864326083
0.138000000000 1.008075616025 0.403858504283 1.531464152823 0.952702103252 1.142010614947
0.139000000000 1.003480409206 0.411555949016 1.524878126174 0.953301564328 1.146308696086
0.140000000000 0.998967348643 0.419113498066 1.518272525222 0.953865226983 1.150804353719
0.141000000000 0.994438158067 0.426700027929 1.511701592744 0.954468087996 1.155295987997
0.142000000000 0.989882894855 0.434345301876 1.505206711037 0.955050564235 1.159723758885
0.143000000000 0.985241268359 0.442067594279 1.498810604080 0.955700798849 1.164197223621
0.144000000000 0.980552908649 0.449907824318 1.492486411084 0.956320817394 1.168544611751
0.145000000000 0.975918139858 0.457901260423 1.486046161055 0.957035612186 1.172799163445
0.146000000000 0.971363684253 0.465904309455 1.479571883409 0.957814057314 1.177005142824
0.147000000000 0.966875683758 0.473963036335 1.473118408529 0.958657141287 1.181049743957
0.148000000000 0.962463884571 0.482098837104 1.466646635640 0.959673450291 1.184975189865
0.149000000000 0.958020069812 0.490122439359 1.460139691058 0.960813678291 1.188748444193
0.150000000000 0.953548883639 0.497974183564 1.453570739760 0.962026022828 1.192383555946
0.151000000000 0.949047908336 0.505675632130 1.446944977916 0.963331331068 1.196020567513
0.152000000000 0.944689029336 0.513339471604 1.440302929023 0.964772384114 1.199566963116
0.153000000000 0.940309564195 0.521055401932 1.433730166788 0.966257423485 1.202947417130
0.154000000000 0.935739044211 0.528674451323 1.427080098401 0.967534890066 1.206303752726
0.155000000000 0.931241450733 0.536176158786 1.420440712433 0.968640243053 1.209624788138
0.156000000000 0.926857655732 0.543622984374 1.413702887270 0.969730665435 1.212834974435
0.157000000000 0.922417794068 0.551132225763 1.407017098948 0.970921557704 1.215842560905
0.158000000000 0.918000107483 0.558692318959 1.400363566875 0.971961709361 1.218570462830
0.159000000000 0.913583631753 0.566224842826 1.393687634113 0.972886844956 1.221050458365
0.160000000000 0.909193888486 0.573777928820 1.387044107532 0.973856760880 1.223290667420
0.161000000000 0.904852534450 0.581136700569 1.380444738695 0.974996743487 1.225391850386
0.162000000000 0.900399404613 0.588402164501 1.373893315840 0.976144906891 1.227239017934
0.163000000000 0.895929442242 0.595705336851 1.367395859483 0.977256866491 1.228878837342
0.164000000000 0.891568821768 0.603074471772 1.360907401761 0.978350431061 1.230227373534
0.165000000000 0.887270801731 0.610244016126 1.354507142242 0.979422811486 1.231440799699
0.166000000000 0.883151033245 0.617429645337 1.348110162953 0.980570175324 1.232516873962
0.167000000000 0.879341263254 0.624543241728 1.341654689571 0.981669372532 1.233369849437
0.168000000000 0.875749240063 0.631515789283 1.335198055713 0.982613373991 1.234073867762
0.169000000000 0.872396350303 0.638552233061 1.328853011234 0.983554053373 1.234652615360
0.170000000000 0.869091552673 0.645743537303 1.322566604726 0.984463147421 1.235134907960
0.171000000000 0.865729737475 0.653085953374 1.316177665921 0.985268533056 1.235609142167
0.172000000000 0.862249554915 0.660527752588 1.309809777923 0.986000027435 1.235970916663
0.173000000000 0.858672326228 0.668049567294 1.303434573247 0.986564719683 1.236396342924
0.174000000000 0.855164714784 0.675576936307 1.297057862642 0.987018769326 1.236775540145
0.175000000000 0.851820839323 0.682998501594 1.290726011148 0.987425420046 1.236970147911
0.176000000000 0.848710310127 0.690369468765 1.284249129123 0.987827597442 1.236964005427
0.177000000000 0.845796896355 0.697752777608 1.277447625098 0.988143952582 1.236921370904
0.178000000000 0.842975760221 0.705124351265 1.270428748005 0.988346116058 1.236772613265
0.179000000000 0.840171410867 0.712523895178 1.263309570043 0.988490073511 1.236586225063
0.180000000000 0.837340714140 0.719836466654 1.256235581997 0.988689763589 1.236164826048
0.181000000000 0.834497503081 0.726954008707 1.249295256173 0.989041588093 1.235632171410
0.182000000000 0.831818401581 0.733986890923 1.242509713590 0.989477951838 1.235062742937
0.183000000000 0.829175010739 0.741073876134 1.235852168655 0.990006115017 1.234467012468
0.184000000000 0.826582016644 0.748163681940 1.229272449134 0.990754782298 1.233666676955
0.185000000000 0.824004002003 0.755360313328 1.222562573896 0.991689037776 1.232641318998
0.186000000000 0.821466136776 0.762695988865 1.215775335689 0.992734367292 1.231646459208
0.187000000000 0.819176366006 0.770143988930 1.208937382339 0.993840981713 1.230645121367
0.188000000000 0.817048229493 0.777564957387 1.201987075093 0.994992280643 1.229489964240
0.189000000000 0.814971300527 0.784934409730 1.194898998536 0.996292150719 1.228133795146
0.190000000000 0.812971106682 0.792320008698 1.187825121682 0.997617332963 1.226741507796
0.191000000000 0.811184738912 0.799601083820 1.180750524186 0.999012477761 1.225417734962
0.192000000000 0.809654161564 0.806768656820 1.173644990202 1.000471454884 1.224101384554
0.193000000000 0.808347139380 0.813995258193 1.166444895345 1.001915297652 1.222655056361
0.194000000000 0.807094954879 0.821402745269 1.159158513312 1.003256635217 1.221087885541
0.195000000000 0.805870526758 0.828925823590 1.151986139014 1.004713121962 1.219576304805
0.196000000000 0.804749182029 0.836387407708 1.144958044316 1.006389985727 1.218105179795
0.197000000000 0.803647618933 0.843868872987 1.137979298680 1.008081591204 1.216792446826
0.198000000000 0.802433617970 0.851357494219 1.130910631850 1.009811461149 1.215644448088
0.199000000000 0.801068318306 0.858740413335 1.123845755103 1.011512760121 1.214609198723
0.200000000000 0.799596011065 0.866069844349 1.116716458364 1.013286540726 1.213485296675
0.201000000000 0.798177043952 0.873366571473 1.109503659650 1.015206045581 1.212269090066
0.202000000000 0.796858527144 0.880541732782 1.102250471581 1.017289369931 1.211202033238
0.203000000000 0.795495744170 0.887677326705 1.094906927227 1.019532955355 1.210215658355
0.204000000000 0.794132030655 0.894731323316 1.087658877494 1.021844292067 1.209206017235
0.205000000000 0.792855036699 0.901725622565 1.080379031083 1.024080724344 1.208280305785
0.206000000000 0.791630516593 0.908666022281 1.072929948575 1.026298522917 1.207467547563
0.207000000000 0.790509694173 0.915631807725 1.065415158417 1.028590510631 1.206755566667
0.208000000000 0.789533567750 0.922699716781 1.057813686932 1.030928753488 1.206025246369
0.209000000000 0.788685777817 0.929831824852 1.050084800276 1.033362815843 1.205400933449
0.210000000000 0.787925515709 0.936929664543 1.042234824016 1.035887967949 1.204755837062
0.211000000000 0.787263004882 0.943994761529 1.034370324342 1.038272487275 1.203984487203
0.212000000000 0.786695746852 0.951020046332 1.026637851532 1.040429667300 1.203162602364
0.213000000000 0.786070193561 0.957977925399 1.018992144487 1.042535111000 1.202370467330
0.214000000000 0.785450794163 0.964819147912 1.011406225938 1.044739355454 1.201654480294
0.215000000000 0.784867228832 0.971519750198 1.003851872538 1.046982877101 1.201145041688
0.216000000000 0.784418823975 0.978058260433 0.996329202269 1.049212993502 1.200686605763
0.217000000000 0.784063743300 0.984594585995 0.988906095248 1.051400824895 1.200245954720
0.218000000000 0.783806700374 0.991125037770 0.981482178013 1.053528863110 1.199731474832
0.219000000000 0.783480443384 0.997595973928 0.974190411444 1.055542095846 1.199196425974
0.220000000000 0.783173028322 1.003951648017 0.966926705033 1.057506991160 1.198750012892
0.221000000000 0.782950633944 1.010326764225 0.959739307545 1.059386195008 1.198305706868
0.222000000000 0.782820600811 1.016702660252 0.952731129431 1.061150582327 1.197835824176
0.223000000000 0.782638471373 1.022964837078 0.945820188161 1.062991699421 1.197400296003
0.224000000000 0.782358181848 1.029218645206 0.938945909259 1.064725841987 1.196899665766
0.225000000000 0.781997444707 1.035356855913 0.932058351021 1.066332433669 1.196331095053
0.226000000000 0.781647012567 1.041376614124 0.925215789268 1.067929033435 1.195588209642
0.227000000000 0.781230895620 1.047354052810 0.918457104629 1.069517946549 1.194762838532
0.228000000000 0.780831688988 1.053315880054 0.911704060185 1.070973979668 1.193974900394
0.229000000000 0.780415632155 1.059291893611 0.904906710204 1.072328332159 1.193258504143
0.230000000000 0.779990785545 1.065120964598 0.898196611002 1.073531638713 1.192528780110
0.231000000000 0.779579637166 1.070767860094 0.891640719362 1.074759039560 1.191837396387
0.232000000000 0.779003541525 1.076240212816 0.885296299787 1.075992292043 1.191279424967
0.233000000000 0.778484137446 1.081677640635 0.879159632012 1.077079311609 1.190756094480
0.234000000000 0.778044562537 1.087125076543 0.873099151577 1.078037575495 1.190304643150
0.235000000000 0.777679408591 1.092457561982 0.867143641930 1.078923833126 1.189804670725
0.236000000000 0.777386054690 1.097801012011 0.861377201751 1.079685712472 1.189222267279
0.237000000000 0.777081745730 1.103089679852 0.855742857824 1.080175727061 1.188686249250
0.238000000000 0.776861414010 1.108142780460 0.850202244336 1.080483630537 1.188160950445
0.239000000000 0.776709997040 1.113106541338 0.844674857447 1.080576633444 1.187603604890
0.240000000000 0.776633276527 1.117905920676 0.839185166100 1.080506885359 1.187112501168
0.241000000000 0.776470702656 1.122635562138 0.833792529403 1.080309677308 1.186666183292
0.242000000000 0.776164796772 1.127335074345 0.828515948363 1.079938456295 1.186224670641
0.243000000000 0.775865633179 1.131916817018 0.823302393760 1.079487109094 1.185644992830
0.244000000000 0.775546597975 1.136480719886 0.818132958145 1.078866402076 1.185186692690
0.245000000000 0.775277427102 1.141077784928 0.813025585764 1.078047205150 1.184696661766
0.246000000000 0.775092956230 1.145713257988 0.807815028733 1.077002785586 1.184052238627
0.247000000000 0.774939135054 1.150534985494 0.802632535009 1.075749001126 1.183203605462
0.248000000000 0.774862955379 1.155392192225 0.797404022833 1.074476231466 1.182219098471
0.249000000000 0.774925349764 1.160326437135 0.792275935771 1.073217095343 1.181012409502
0.250000000000 0.774870810845 1.165285477137 0.787142558163 1.071948093790 1.179612279197
0.251000000000 0.774710738838 1.170327242317 0.781885172653 1.070508041157 1.178051578700
0.252000000000 0.774648389372 1.175551818944 0.776577235470 1.068936366581 1.176305057656
0.253000000000 0.774615327455 1.180835703687 0.771151485432 1.067441491104 1.174480103824
0.254000000000 0.774638484767 1.186225463164 0.765646944514 1.065907304118 1.172805451807
0.255000000000 0.774726254030 1.191649299248 0.760003992784 1.064340442121 1.171425619321
0.256000000000 0.774841441821 1.197145546220 0.754174074474 1.062723239568 1.170153848383
0.257000000000 0.774880369067 1.202656656262 0.748220326948 1.061037067774 1.168837861779
0.258000000000 0.774758712144 1.208158541496 0.742153289268 1.059172779770 1.167410889428
0.259000000000 0.774606736335 1.213436201962 0.736174111584 1.057379877876 1.165949391421
0.260000000000 0.774593543613 1.218572286950 0.730158012666 1.055636967890 1.164363829301
0.261000000000 0.774723302320 1.223771523522 0.724066214056 1.053787356202 1.162627423536
0.262000000000 0.775104180266 1.228999356198 0.717992814359 1.051883553202 1.160799006302
0.263000000000 0.775606672991 1.234237203810 0.711882766942 1.049837164047 1.158917239001
0.264000000000 0.776118611581 1.239597340811 0.706014050426 1.047617769766 1.156989202933
0.265000000000 0.776798649889 1.244947683025 0.700310560431 1.045271637887 1.154933325596
0.266000000000 0.777557596717 1.250283694866 0.694809601289 1.042949423363 1.152740908482
0.267000000000 0.778302739852 1.255712042863 0.689454232260 1.040625838113 1.150338617804
0.268000000000 0.779065364259 1.261403529912 0.684218285624 1.038241656514 1.147824401877
0.269000000000 0.779876359454 1.267251031704 0.679159895450 1.035998214030 1.145191375119
0.270000000000 0.780704762609 1.273099894633 0.674203209112 1.033899703732 1.142495371216
0.271000000000 0.781580465005 1.278855774803 0.669366425934 1.031845925648 1.139743505432
0.272000000000 0.782617007981 1.284604240944 0.664662536422 1.029985071172 1.136783799754
0.273000000000 0.783678911055 1.290336767648 0.659958448772 1.028189879257 1.133632833864
0.274000000000 0.784697756524 1.296068710675 0.655256144244 1.026373345083 1.130350765534
0.275000000000 0.785753966203 1.301830962035 0.650685672934 1.024507359261 1.127166818960
0.276000000000 0.786845373366 1.307695757432 0.646223914941 1.022554838504 1.124038099788
0.277000000000 0.787980840068 1.313590355825 0.641780422631 1.020567900285 1.120909132761
0.278000000000 0.789212126794 1.319575420187 0.637486757800 1.018632522752 1.117740142929
0.279000000000 0.790538546061 1.325483716102 0.633267243168 1.016784569763 1.114636971027
0.280000000000 0.791924150592 1.331330450336 0.629188937575 1.014853063789 1.111509849389
0.281000000000 0.793441811358 1.337039138930 0.625217498341 1.012902091061 1.108494377584
0.282000000000 0.795214972879 1.342722736638 0.621399287402 1.010874187289 1.105559320788
0.283000000000 0.797061086468 1.348433498363 0.617738831563 1.008772475779 1.102579506908
0.284000000000 0.798834528406 1.354249763048 0.614362510768 1.006683491017 1.099559986891
0.285000000000 0.800595048670 1.360124040430 0.611187287547 1.004515613023 1.096545002890
0.286000000000 0.802436313681 1.366008548195 0.608180763252 1.002124339538 1.093517516414
0.287000000000 0.804312358804 1.371770852491 0.605345041240 0.999523588388 1.090448363773
0.288000000000 0.806295838126 1.377616858698 0.602696465020 0.996890907307 1.087399656254
0.289000000000 0.808307071060 1.383410483222 0.600104872616 0.994197014497 1.084425811008
0.290000000000 0.810242016858 1.389040988701 0.597413544397 0.991629239043 1.081575457082
0.291000000000 0.812209027239 1.394586102488 0.594683793004 0.989253270443 1.078824643313
0.292000000000 0.814226018322 1.400042397459 0.591981425300 0.987073128411 1.076078269542
0.293000000000 0.816339321518 1.405434528888 0.589243234339 0.984868697213 1.073392855294
0.294000000000 0.818546980116 1.410712589383 0.586522336484 0.982860564041 1.070911737113
0.295000000000 0.820701975736 1.415957660707 0.583857282369 0.980998182753 1.068510865483
0.296000000000 0.822813609545 1.421115708136 0.581297913870 0.979259413180 1.066114191724
0.297000000000 0.824878353525 1.426236440522 0.578846417257 0.977726575838 1.063769189099
0.298000000000 0.827137750708 1.431225653431 0.576535254512 0.976300750958 1.061476499519
0.299000000000 0.829554347368 1.436115357892 0.574332856891 0.974826241354 1.059224279191
0.300000000000 0.832115875437 1.441047362374 0.572303025492 0.973351530689 1.057093265636
0.301000000000 0.834746534368 1.445963444448 0.570433911055 0.971878334353 1.055041363914
0.302000000000 0.837416721351 1.450866574217 0.568531097068 0.970425224207 1.052985474067
0.303000000000 0.840131784496 1.455822222801 0.566523922379 0.969000733319 1.050937082261
0.304000000000 0.842944967616 1.460763819786 0.564526842785 0.967537601930 1.049018932409
0.305000000000 0.845740279101 1.465639213577 0.562501130082 0.966062438903 1.047138029596
0.306000000000 0.848590615879 1.470505240787 0.560478472692 0.964502522477 1.045350831823
0.307000000000 0.851527574227 1.475331465905 0.558365408915 0.962869187390 1.043703798012
0.308000000000 0.854437417560 1.480145401868 0.556224810068 0.961326888772 1.042157137192
0.309000000000 0.857322033069 1.484956337063 0.554093194684 0.959756489844 1.040718664469
0.310000000000 0.860163701367 1.489769450632 0.551840367542 0.958205350294 1.039375791389
0.311000000000 0.862944749723 1.494678669188 0.549471681891 0.956852937456 1.038093772786
0.312000000000 0.865677048025 1.499656588713 0.547040537415 0.955746398267 1.036921684841
0.313000000000 0.868384158215 1.504646681250 0.544534411686 0.954799508370 1.035848797849
0.314000000000 0.870941557953 1.509602070104 0.541952444961 0.953795900129 1.034918294186
0.315000000000 0.873412325407 1.514478816157 0.539293405289 0.952680710392 1.034031001852
0.316000000000 0.875892841050 1.519274369032 0.536597209240 0.951575720510 1.033147900161
0.317000000000 0.878352982169 1.524080092546 0.533836390950 0.950577847161 1.032049105430
0.318000000000 0.880812807400 1.528862975637 0.531027919049 0.949771258133 1.030768622771
0.319000000000 0.883239471125 1.533585585095 0.528208882666 0.949055802431 1.029479891573
0.320000000000 0.885798773716 1.538236273385 0.525396689133 0.948427817510 1.028233863203
0.321000000000 0.888458616193 1.542838501545 0.522522801718 0.947953013959 1.026977125625
0.322000000000 0.891252989534 1.547458667861 0.519571482611 0.947562453693 1.025703498128
0.323000000000 0.894012624072 1.551988593560 0.516480691640 0.947268677782 1.024480886405
0.324000000000 0.896779415448 1.556478718850 0.513366226705 0.947043060493 1.023377761906
0.325000000000 0.899400946307 1.560834294383 0.510116881674 0.946928298148 1.022404297051
0.326000000000 0.902000367200 1.565244833023 0.506768199084 0.946993163577 1.021495569966
0.327000000000 0.904733423381 1.569653001491 0.503446400136 0.947099204629 1.020657415483
0.328000000000 0.907524247266 1.574004886237 0.500223829361 0.947248835240 1.019835639215
0.329000000000 0.910398889825 1.578384346489 0.497006237816 0.947627752443 1.019085999496
0.330000000000 0.913329260250 1.582902901032 0.493820861234 0.948064690210 1.018335612919
0.331000000000 0.916268317261 1.587335433789 0.490683752749 0.948590933473 1.017692404258
0.332000000000 0.919129955693 1.591645043897 0.487641754493 0.949258393962 1.017087598031
0.333000000000 0.921879613930 1.595892911524 0.484603926990 0.949970558516 1.016528700634
0.334000000000 0.924588992123 1.599999398035 0.481557913679 0.950748471309 1.016067012162
0.335000000000 0.927237185941 1.604008818075 0.478404685717 0.951580821788 1.015651179553
0.336000000000 0.929773395714 1.607953836447 0.475168604309 0.952359995797 1.015225217709
0.337000000000 0.932232771774 1.611970972592 0.471941888400 0.952957382859 1.014811327774
0.338000000000 0.934758472387 1.616076285488 0.468782309962 0.953463815398 1.014323454017
0.339000000000 0.937473848784 1.620193720263 0.465657161176 0.953907940521 1.013816559656
0.340000000000 0.940289164867 1.624258088972 0.462598634904 0.954236165857 1.013265361882
0.341000000000 0.943090147296 1.628390565002 0.459675356062 0.954496344479 1.012823120305
0.342000000000 0.945886107106 1.632572725684 0.456898612116 0.954751537168 1.012552534033
0.343000000000 0.948697091068 1.636715602568 0.454259227367 0.954958940744 1.012482271660
0.344000000000 0.951519960899 1.640827055416 0.451766639759 0.955207254706 1.012553843156
0.345000000000 0.954360911097 1.644970917820 0.449302249957 0.955516998833 1.012756330631
0.346000000000 0.957203788350 1.649097262274 0.446843601733 0.956016994688 1.013140065920
0.347000000000 0.959981285296 1.653199649631 0.444354643904 0.956706111521 1.013577503669
0.348000000000 0.962636601372 1.657315117097 0.441851367675 0.957539097889 1.013919496650
0.349000000000 0.965157690539 1.661539152805 0.439391264922 0.958402086305 1.014346839311
0.350000000000 0.967562373685 1.665896653206 0.437118532925 0.959229395450 1.014749941032
0.351000000000 0.970097928704 1.670388186498 0.434930754260 0.960095450491 1.015042205580
0.352000000000 0.972620715824 1.675061122288 0.432786218897 0.961070529221 1.015372247441
0.353000000000 0.975225411600 1.679703906909 0.430678314997 0.961984787322 1.015659284937
0.354000000000 0.977881534545 1.684284617644 0.428471210384 0.962937487352 1.015892786977
0.355000000000 0.980457137102 1.688841877222 0.426155518589 0.963916230624 1.016117131723
0.356000000000 0.982956152866 1.693357649773 0.423735021005 0.964967473649 1.016265235931
0.357000000000 0.985435498855 1.697796426857 0.421118762981 0.966053820150 1.016392480545
0.358000000000 0.987799907844 1.702189343707 0.418369750605 0.967154631015 1.016375161933
0.359000000000 0.990188594175 1.706455494012 0.415578860672 0.968338589793 1.016203135277
0.360000000000 0.992650923275 1.710632825850 0.412629773415 0.969483190240 1.016035647253
0.361000000000 0.995152935073 1.714597577504 0.409614484134 0.970655584532 1.015761373895
0.362000000000 0.997688067951 1.718200507692 0.406528670616 0.971833727797 1.015469492217
0.363000000000 1.000302391100 1.721579274847 0.403443748118 0.973050197848 1.015099120549
0.364000000000 1.003071425214 1.724809710356 0.400274703495 0.974164532353 1.014614621947
0.365000000000 1.005820762612 1.727957778632 0.397051413166 0.975179128912 1.014097951457
0.366000000000 1.008525134370 1.730979775860 0.393908565498 0.976285216241 1.013595842449
0.367000000000 1.011238582246 1.733760999348 0.390733575726 0.977418689991 1.012943322336
0.368000000000 1.014052128726 1.736438380077 0.387412341069 0.978577397767 1.012218805910
0.369000000000 1.016910586164 1.739014115494 0.383908233615 0.979623564297 1.011421000878
0.370000000000 1.019825337832 1.741529283015 0.380344287917 0.980599833287 1.010512882445
0.371000000000 1.022544424228 1.743962251910 0.376676187546 0.981537797856 1.009615293106
0.372000000000 1.025173753759 1.746338895720 0.373035981781 0.982420556369 1.008807116346
0.373000000000 1.027831405281 1.748684030579 0.369542876862 0.983408387163 1.008154836118
0.374000000000 1.030488979537 1.751143803229 0.366129013631 0.984465266041 1.007472420389
0.375000000000 1.033236501711 1.753677817161 0.362845023806 0.985618974832 1.006712190216
0.376000000000 1.036023217128 1.756242497019 0.359676800867 0.986747484716 1.006016219695
0.377000000000 1.038866011353 1.758895583697 0.356666564617 0.987822363171 1.005281376163
0.378000000000 1.041536379330 1.761498842180 0.353603845097 0.988820603021 1.004537416962
0.379000000000 1.044105452777 1.764028223594 0.350597092122 0.989713934689 1.003716197359
0.380000000000 1.046604322017 1.766454113873 0.347737049078 0.990613734746 1.002820402368
0.381000000000 1.049004294769 1.768889629201 0.344748535745 0.991548427279 1.001852226411
0.382000000000 1.051297656160 1.771314235171 0.341794516741 0.992469647345 1.000821330865
0.383000000000 1.053470449438 1.773677233320 0.338935433177 0.993280924476 0.999763694530
0.384000000000 1.055538964010 1.776166290652 0.336065486074 0.994001883180 0.998758596011
0.385000000000 1.057614752423 1.778864167931 0.333083796756 0.994666075445 0.997802285584
0.386000000000 1.059450354502 1.781692022221 0.330078541273 0.995233162470 0.996808701429
0.387000000000 1.061109484682 1.784516478346 0.326982670144 0.995725011371 0.995629411582
0.388000000000 1.062725863043 1.787313076117 0.323812094954 0.996126931045 0.994232987671
0.389000000000 1.064354887650 1.790114252845 0.320614764996 0.996560788622 0.992748827340
0.390000000000 1.065889969244 1.792916894860 0.317450361669 0.996999743054 0.991153986647
0.391000000000 1.067457755475 1.795612215760 0.314226216837 0.997427675359 0.989343052800
0.392000000000 1.069120806408 1.798328702962 0.310933925323 0.997847342714 0.987553619143
0.393000000000 1.070713846260 1.800919107006 0.307701906444 0.998216522783 0.985644586598
0.394000000000 1.072243807635 1.803519760030 0.304533383721 0.998529213645 0.983645150904
0.395000000000 1.073640302069 1.806056469888 0.301429280764 0.998799172210 0.981635242076
0.396000000000 1.075040738856 1.808512790236 0.298320820050 0.999000072869 0.979698727096
0.397000000000 1.076490561340 1.810882126293 0.295173632923 0.999128463381 0.977841647250
0.398000000000 1.077927859046 1.813126765388 0.292158648648 0.999310789538 0.976105488882
0.399000000000 1.079118908272 1.815195093469 0.289240944215 0.999448580226 0.974482236080
0.400000000000 1.080266584515 1.817088071060 0.286306425436 0.999465322576 0.972954996363
0.401000000000 1.081507677720 1.818871845668 0.283499733950 0.999483755509 0.971376030400
0.402000000000 1.082784194416 1.820584028453 0.280744903922 0.999528450139 0.969746640227
0.403000000000 1.084204748303 1.822245435036 0.277965232582 0.999615985307 0.968125663561
0.404000000000 1.085801617380 1.823731880434 0.275185026867 0.999741571607 0.966557344389
0.405000000000 1.087438644139 1.825058180318 0.272250583257 0.999945650262 0.964957577727
0.406000000000 1.088933710068 1.826259215123 0.269385389980 1.000232631919 0.963343467683
0.407000000000 1.090484163909 1.827350613494 0.266645931546 1.000468875954 0.961804874523
0.408000000000 1.092027667854 1.828226638312 0.264010686977 1.000762613955 0.960378127235
0.409000000000 1.093497375722 1.828907320890 0.261374810837 1.001238950317 0.959047231138
0.410000000000 1.094891423555 1.829443457894 0.258785516408 1.001702039279 0.957656850279
0.411000000000 1.096126238104 1.829802164504 0.256223632466 1.002337286841 0.956191176719
0.412000000000 1.097301053301 1.830003270234 0.253652959479 1.003105105740 0.954607320132
0.413000000000 1.098437753213 1.830061900187 0.250997703431 1.004103208117 0.952960155634
0.414000000000 1.099414082197 1.830061894432 0.248223875592 1.005190829680 0.951198644073
0.415000000000 1.100174842273 1.830279637448 0.245245381426 1.006356116889 0.949217474556
0.416000000000 1.100838941598 1.830499163886 0.242202740817 1.007549406082 0.947147229441
0.417000000000 1.101549785330 1.830705912838 0.239179229833 1.008813818264 0.945074409053
0.418000000000 1.102251205985 1.830828095905 0.236252195663 1.010228958189 0.942938774014
0.419000000000 1.103125512190 1.830892867729 0.233486063517 1.011769360863 0.940635962040
0.420000000000 1.104181679096 1.830930149277 0.230846381570 1.013259043421 0.938181910483
0.421000000000 1.105453719618 1.830811742729 0.228304719830 1.014655022090 0.935618795603
0.422000000000 1.106892232758 1.830519113869 0.225912590598 1.015974834948 0.933083078039
0.423000000000 1.108363675753 1.830171890553 0.223495139533 1.017176875011 0.930602048883
0.424000000000 1.109860583534 1.829909468335 0.221256225471 1.018272008077 0.928156566917
0.425000000000 1.111253225659 1.829544136193 0.219245419391 1.019137402510 0.925702058632
0.426000000000 1.112603818132 1.828889795969 0.217349873914 1.019863203308 0.923151080587
0.427000000000 1.113965967126 1.827942217820 0.215460724922 1.020437500962 0.920528145745
0.428000000000 1.115494730227 1.826836167271 0.213565326168 1.020831412090 0.917981689739
0.429000000000 1.117124538678 1.825583379518 0.211726359762 1.021067067943 0.915424055085
0.430000000000 1.118840185885 1.824087495931 0.209917298849 1.021251186272 0.912959950275
0.431000000000 1.120659217722 1.822247976732 0.208118704410 1.021465964333 0.910500163302
0.432000000000 1.122623064492 1.820300462099 0.206298538690 1.021606810827 0.908070908272
0.433000000000 1.124722525322 1.818277971069 0.204424577443 1.021703172868 0.905702725536
0.434000000000 1.126911418528 1.816237611605 0.202487164244 1.021719331966 0.903165814769
0.435000000000 1.129200336938 1.814141394495 0.200518600176 1.021823652250 0.900610333755
0.436000000000 1.131496948970 1.811951474427 0.198441691048 1.021995071340 0.898160594018
0.437000000000 1.133775292556 1.809796369818 0.196282011330 1.022022746877 0.895755951667
0.438000000000 1.136021359626 1.807717939723 0.193994175091 1.021862947632 0.893377632875
0.439000000000 1.138215320258 1.805815122663 0.191694811923 1.021606339693 0.891101100021
0.440000000000 1.140503318682 1.803908451220 0.189441141249 1.021244504076 0.888886023327
0.441000000000 1.142776085723 1.801946250002 0.187186779842 1.020827232586 0.886672604443
0.442000000000 1.144980417011 1.799891830790 0.184807088998 1.020259205588 0.884498247301
0.443000000000 1.147151702321 1.797778469571 0.182391155429 1.019591424063 0.882310472905
0.444000000000 1.149262165170 1.795685517777 0.179870758018 1.018860283639 0.880218751940
0.445000000000 1.151273885451 1.793600225475 0.177286065673 1.018158790109 0.878303423868
0.446000000000 1.153214589458 1.791580125851 0.174643513881 1.017674192831 0.876636943813
0.447000000000 1.155040663996 1.789320905358 0.171989730131 1.017188058663 0.875057129305
0.448000000000 1.156816948538 1.787003652756 0.169500394368 1.016495278016 0.873388693955
0.449000000000 1.158549356736 1.784798042936 0.167191657707 1.015712953965 0.871704419336
0.450000000000 1.160091263551 1.782685085700 0.164863545312 1.014833720379 0.870077141747
0.451000000000 1.161540279500 1.780434562745 0.162493801361 1.013918499929 0.868580908392
0.452000000000 1.162877723845 1.778166993981 0.160177099819 1.013031145518 0.867183488427
0.453000000000 1.164024680208 1.775782333084 0.157751381077 1.012136735617 0.865624734792
0.454000000000 1.165225290608 1.773338212642 0.155316221538 1.011398547469 0.864004161750
0.455000000000 1.166437560328 1.770826076882 0.152897309263 1.010773456650 0.862325355847
0.456000000000 1.167535703907 1.768169066487 0.150491351691 1.010238758627 0.860707117161
0.457000000000 1.168547989981 1.765426620913 0.148183008831 1.009753258731 0.859064659206
0.458000000000 1.169360628771 1.762661078401 0.145971026635 1.009239737177 0.857375678692
0.459000000000 1.170101197806 1.759813984518 0.143878431620 1.008736234834 0.855593297803
0.460000000000 1.170772029493 1.757054192057 0.141860234532 1.008200013588 0.853738604006
0.461000000000 1.171292289644 1.754384057921 0.139934579877 1.007624160032 0.851800077933
0.462000000000 1.171755436690 1.751868715898 0.138210848006 1.007090283161 0.849919524304
0.463000000000 1.172054449373 1.749554189603 0.136723069091 1.006556661896 0.848105366981
0.464000000000 1.172239645508 1.747363453461 0.135315350261 1.005901749734 0.846273154202
0.465000000000 1.172219340985 1.745285112182 0.133918301433 1.005267833905 0.844347992860
0.466000000000 1.172029700014 1.743221209665 0.132555197804 1.004857523208 0.842254366411
0.467000000000 1.171701042343 1.741223663230 0.131363622700 1.004623088651 0.839929011347
0.468000000000 1.171243668769 1.739320253509 0.130350887655 1.004406374531 0.837576845841
0.469000000000 1.170719473207 1.737360174260 0.129439179505 1.004273602897 0.835268018057
0.470000000000 1.169957697578 1.735397104883 0.128717807339 1.004176289920 0.833001639726
0.471000000000 1.169151596623 1.733540214341 0.128072524975 1.004071697510 0.830839220662
0.472000000000 1.168455803122 1.731884331144 0.127449412253 1.003934850013 0.828881531750
0.473000000000 1.167830437374 1.730367943865 0.126926934013 1.003853249563 0.827089595779
0.474000000000 1.167404439690 1.728985535240 0.126401227424 1.003900021970 0.825446929414
0.475000000000 1.167002566490 1.727628079586 0.125794395069 1.003961766472 0.823913879656
0.476000000000 1.166751932579 1.726383367047 0.125083372319 1.004146667510 0.822456640842
0.477000000000 1.166698065639 1.725214907734 0.124222561797 1.004484072772 0.821126632789
0.478000000000 1.166875638815 1.724089472257 0.123371755572 1.004903376414 0.819841872409
0.479000000000 1.167236024680 1.722958014673 0.122513852803 1.005363542396 0.818588726319
0.480000000000 1.167699209787 1.721949290057 0.121643409072 1.005839367851 0.817452423055
0.481000000000 1.168283301431 1.721036967749 0.120709825389 1.006409144772 0.816556864968
0.482000000000 1.168955444355 1.720216203440 0.119910482283 1.006964822327 0.815709931501
0.483000000000 1.169584958868 1.719375158919 0.119221555053 1.007531713564 0.814949948885
0.484000000000 1.170210200751 1.718534995600 0.118510466812 1.007989477089 0.814381705806
0.485000000000 1.170891698916 1.717845978221 0.117785674167 1.008356794017 0.813968319048
0.486000000000 1.171591785224 1.717332888648 0.117003985624 1.008612113023 0.813502539015
0.487000000000 1.172382293385 1.716955125915 0.116325807337 1.008728344208 0.812963268263
0.488000000000 1.173274536847 1.716582595426 0.115840117455 1.008798525472 0.812399694309
0.489000000000 1.174236124968 1.716235779970 0.115444389577 1.008879609484 0.811767133084
0.490000000000 1.175298234378 1.715968110284 0.115069432397 1.008914042098 0.811121188475
0.491000000000 1.176413290532 1.715804326292 0.114588595323 1.008941972599 0.810539101767
0.492000000000 1.177642497492 1.715705629469 0.114147551768 1.009002914006 0.809981154210
0.493000000000 1.178906316296 1.715670721081 0.113733749246 1.009193167453 0.809511500681
0.494000000000 1.180164979158 1.715717740258 0.113356998937 1.009485899868 0.809098217837
0.495000000000 1.181295335352 1.715856417618 0.113155029553 1.009894812120 0.808691911782
0.496000000000 1.182353011916 1.715975116578 0.112953063703 1.010346697504 0.808387259990
0.497000000000 1.183203954781 1.716031576750 0.112746239442 1.010764040530 0.808224574793
0.498000000000 1.183761015703 1.715971188916 0.112520244310 1.011069360697 0.808067506850
0.499000000000 1.184105089473 1.715895750375 0.112406242353 1.011311442021 0.808011673131
0.500000000000 1.184186861842 1.715933634683 0.112382271397 1.011429688867 0.807977190204
0.501000000000 1.184105089473 1.715895750375 0.112406242353 1.011311442021 0.808011673131
0.502000000000 1.183761015703 1.715971188916 0.112520244310 1.011069360697 0.808067506850
0.503000000000 1.183203954781 1.716031576750 0.112746239442 1.010764040530 0.808224574793
0.504000000000 1.182353011916 1.715975116578 0.112953063703 1.010346697504 0.808387259990
0.505000000000 1.181295335352 1.715856417618 0.113155029553 1.009894812120 0.808691911782
0.506000000000 1.180164979158 1.715717740258 0.113356998937 1.009485899868 0.809098217837
0.507000000000 1.178906316296 1.715670721081 0.113733749246 1.009193167453 0.809511500681
0.508000000000 1.177642497492 1.715705629469 0.114147551768 1.009002914006 0.809981154210
0.509000000000 1.176413290532 1.715804326292 0.114588595323 1.008941972599 0.810539101767
0.510000000000 1.175298234378 1.715968110284 0.115069432397 1.008914042098 0.811121188475
0.511000000000 1.174236124968 1.716235779970 0.115444389577 1.008879609484 0.811767133084
0.512000000000 1.173274536847 1.716582595426 0.115840117455 1.008798525472 0.812399694309
0.513000000000 1.172382293385 1.716955125915 0.116325807337 1.008728344208 0.812963268263
0.514000000000 1.171591785224 1.717332888648 0.117003985624 1.008612113023 0.813502539015
0.515000000000 1.170891698916 1.717845978221 0.117785674167 1.008356794017 0.813968319048
0.516000000000 1.170210200751 1.718534995600 0.118510466812 1.007989477089 0.814381705806
0.517000000000 1.169584958868 1.719375158919 0.119221555053 1.007531713564 0.814949948885
0.518000000000 1.168955444355 1.720216203440 0.119910482283 1.006964822327 0.815709931501
0.519000000000 1.168283301431 1.721036967749 0.120709825389 1.006409144772 0.816556864968
0.520000000000 1.167699209787 1.721949290057 0.121643409072 1.005839367851 0.817452423055
0.521000000000 1.167236024680 1.722958014673 0.122513852803 1.005363542396 0.818588726319
0.522000000000 1.166875638815 1.724089472257 0.123371755572 1.004903376414 0.819841872409
0.523000000000 1.166698065639 1.725214907734 0.124222561797 1.004484072772 0.821126632789
0.524000000000 1.166751932579 1.726383367047 0.125083372319 1.004146667510 0.822456640842
0.525000000000 1.167002566490 1.727628079586 0.125794395069 1.003961766472 0.823913879656
0.526000000000 1.167404439690 1.728985535240 0.126401227424 1.003900021970 0.825446929414
0.527000000000 1.167830437374 1.730367943865 0.126926934013 1.003853249563 0.827089595779
0.528000000000 1.168455803122 1.731884331144 0.127449412253 1.003934850013 0.828881531750
0.529000000000 1.169151596623 1.733540214341 0.128072524975 1.004071697510 0.830839220662
0.530000000000 1.169957697578 1.735397104883 0.128717807339 1.004176289920 0.833001639726
0.531000000000 1.170719473207 1.737360174260 0.129439179505 1.004273602897 0.835268018057
0.532000000000 1.171243668769 1.739320253509 0.130350887655 1.004406374531 0.837576845841
0.533000000000 1.171701042343 1.741223663230 0.131363622700 1.004623088651 0.839929011347
0.534000000000 1.172029700014 1.743221209665 0.132555197804 1.004857523208 0.842254366411
0.535000000000 1.172219340985 1.745285112182 0.133918301433 1.005267833905 0.844347992860
0.536000000000 1.172239645508 1.747363453461 0.135315350261 1.005901749734 0.846273154202
0.537000000000 1.172054449373 1.749554189603 0.136723069091 1.006556661896 0.848105366981
0.538000000000 1.171755436690 1.751868715898 0.138210848006 1.007090283161 0.849919524304
0.539000000000 1.171292289644 1.754384057921 0.139934579877 1.007624160032 0.851800077933
0.540000000000 1.170772029493 1.757054192057 0.141860234532 1.008200013588 0.853738604006
0.541000000000 1.170101197806 1.759813984518 0.143878431620 1.008736234834 0.855593297803
0.542000000000 1.169360628771 1.762661078401 0.145971026635 1.009239737177 0.857375678692
0.543000000000 1.168547989981 1.765426620913 0.148183008831 1.009753258731 0.859064659206
0.544000000000 1.167535703907 1.768169066487 0.150491351691 1.010238758627 0.860707117161
0.545000000000 1.166437560328 1.770826076882 0.152897309263 1.010773456650 0.862325355847
0.546000000000 1.165225290608 1.773338212642 0.155316221538 1.011398547469 0.864004161750
0.547000000000 1.164024680208 1.775782333084 0.157751381077 1.012136735617 0.865624734792
0.548000000000 1.162877723845 1.778166993981 0.160177099819 1.013031145518 0.867183488427
0.549000000000 1.161540279500 1.780434562745 0.162493801361 1.013918499929 0.868580908392
0.550000000000 1.160091263551 1.782685085700 0.164863545312 1.014833720379 0.870077141747
0.551000000000 1.158549356736 1.784798042936 0.167191657707 1.015712953965 0.871704419336
0.552000000000 1.156816948538 1.787003652756 0.169500394368 1.016495278016 0.873388693955
0.553000000000 1.155040663996 1.789320905358 0.171989730131 1.017188058663 0.875057129305
0.554000000000 1.153214589458 1.791580125851 0.174643513881 1.017674192831 0.876636943813
0.555000000000 1.151273885451 1.793600225475 0.177286065673 1.018158790109 0.878303423868
0.556000000000 1.149262165170 1.795685517777 0.179870758018 1.018860283639 0.880218751940
0.557000000000 1.147151702321 1.797778469571 0.182391155429 1.019591424063 0.882310472905
0.558000000000 1.144980417011 1.799891830790 0.184807088998 1.020259205588 0.884498247301
0.559000000000 1.142776085723 1.801946250002 0.187186779842 1.020827232586 0.886672604443
0.560000000000 1.140503318682 1.803908451220 0.189441141249 1.021244504076 0.888886023327
0.561000000000 1.138215320258 1.805815122663 0.191694811923 1.021606339693 0.891101100021
0.562000000000 1.136021359626 1.807717939723 0.193994175091 1.021862947632 0.893377632875
0.563000000000 1.133775292556 1.809796369818 0.196282011330 1.022022746877 0.895755951667
0.564000000000 1.131496948970 1.811951474427 0.198441691048 1.021995071340 0.898160594018
0.565000000000 1.129200336938 1.814141394495 0.200518600176 1.021823652250 0.900610333755
0.566000000000 1.126911418528 1.816237611605 0.202487164244 1.021719331966 0.903165814769
0.567000000000 1.124722525322 1.818277971069 0.204424577443 1.021703172868 0.905702725536
0.568000000000 1.122623064492 1.820300462099 0.206298538690 1.021606810827 0.908070908272
0.569000000000 1.120659217722 1.822247976732 0.208118704410 1.021465964333 0.910500163302
0.570000000000 1.118840185885 1.824087495931 0.209917298849 1.021251186272 0.912959950275
0.571000000000 1.117124538678 1.825583379518 0.211726359762 1.021067067943 0.915424055085
0.572000000000 1.115494730227 1.826836167271 0.213565326168 1.020831412090 0.917981689739
0.573000000000 1.113965967126 1.827942217820 0.215460724922 1.020437500962 0.920528145745
0.574000000000 1.112603818132 1.828889795969 0.217349873914 1.019863203308 0.923151080587
0.575000000000 1.111253225659 1.829544136193 0.219245419391 1.019137402510 0.925702058632
0.576000000000 1.109860583534 1.829909468335 0.221256225471 1.018272008077 0.928156566917
0.577000000000 1.108363675753 1.830171890553 0.223495139533 1.017176875011 0.930602048883
0.578000000000 1.106892232758 1.830519113869 0.225912590598 1.015974834948 0.933083078039
0.579000000000 1.105453719618 1.830811742729 0.228304719830 1.014655022090 0.935618795603
0.580000000000 1.104181679096 1.830930149277 0.230846381570 1.013259043421 0.938181910483
0.581000000000 1.103125512190 1.830892867729 0.233486063517 1.011769360863 0.940635962040
0.582000000000 1.102251205985 1.830828095905 0.236252195663 1.010228958189 0.942938774014
0.583000000000 1.101549785330 1.830705912838 0.239179229833 1.008813818264 0.945074409053
0.584000000000 1.100838941598 1.830499163886 0.242202740817 1.007549406082 0.947147229441
0.585000000000 1.100174842273 1.830279637448 0.245245381426 1.006356116889 0.949217474556
0.586000000000 1.099414082197 1.830061894432 0.248223875592 1.005190829680 0.951198644073
0.587000000000 1.098437753213 1.830061900187 0.250997703431 1.004103208117 0.952960155634
0.588000000000 1.097301053301 1.830003270234 0.253652959479 1.003105105740 0.954607320132
0.589000000000 1.096126238104 1.829802164504 0.256223632466 1.002337286841 0.956191176719
0.590000000000 1.094891423555 1.829443457894 0.258785516408 1.001702039279 0.957656850279
0.591000000000 1.093497375722 1.828907320890 0.261374810837 1.001238950317 0.959047231138
0.592000000000 1.092027667854 1.828226638312 0.264010686977 1.000762613955 0.960378127235
0.593000000000 1.090484163909 1.827350613494 0.266645931546 1.000468875954 0.961804874523
0.594000000000 1.088933710068 1.826259215123 0.269385389980 1.000232631919 0.963343467683
0.595000000000 1.087438644139 1.825058180318 0.272250583257 0.999945650262 0.964957577727
0.596000000000 1.085801617380 1.823731880434 0.275185026867 0.999741571607 0.966557344389
0.597000000000 1.084204748303 1.822245435036 0.277965232582 0.999615985307 0.968125663561
0.598000000000 1.082784194416 1.820584028453 0.280744903922 0.999528450139 0.969746640227
0.599000000000 1.081507677720 1.818871845668 0.283499733950 0.999483755509 0.971376030400
0.600000000000 1.080266584515 1.817088071060 0.286306425436 0.999465322576 0.972954996363
0.601000000000 1.079118908272 1.815195093469 0.289240944215 0.999448580226 0.974482236080
0.602000000000 1.077927859046 1.813126765388 0.292158648648 0.999310789538 0.976105488882
0.603000000000 1.076490561340 1.810882126293 0.295173632923 0.999128463381 0.977841647250
0.604000000000 1.075040738856 1.808512790236 0.298320820050 0.999000072869 0.979698727096
0.605000000000 1.073640302069 1.806056469888 0.301429280764 0.998799172210 0.981635242076
0.606000000000 1.072243807635 1.803519760030 0.304533383721 0.998529213645 0.983645150904
0.607000000000 1.070713846260 1.800919107006 0.307701906444 0.998216522783 0.985644586598
0.608000000000 1.069120806408 1.798328702962 0.310933925323 0.997847342714 0.987553619143
0.609000000000 1.067457755475 1.795612215760 0.314226216837 0.997427675359 0.989343052800
0.610000000000 1.065889969244 1.792916894860 0.317450361669 0.996999743054 0.991153986647
0.611000000000 1.064354887650 1.790114252845 0.320614764996 0.996560788622 0.992748827340
0.612000000000 1.062725863043 1.787313076117 0.323812094954 0.996126931045 0.994232987671
0.613000000000 1.061109484682 1.784516478346 0.326982670144 0.995725011371 0.995629411582
0.614000000000 1.059450354502 1.781692022221 0.330078541273 0.995233162470 0.996808701429
0.615000000000 1.057614752423 1.778864167931 0.333083796756 0.994666075445 0.997802285584
0.616000000000 1.055538964010 1.776166290652 0.336065486074 0.994001883180 0.998758596011
0.617000000000 1.053470449438 1.773677233320 0.338935433177 0.993280924476 0.999763694530
0.618000000000 1.051297656160 1.771314235171 0.341794516741 0.992469647345 1.000821330865
0.619000000000 1.049004294769 1.768889629201 0.344748535745 0.991548427279 1.001852226411
0.620000000000 1.046604322017 1.766454113873 0.347737049078 0.990613734746 1.002820402368
0.621000000000 1.044105452777 1.764028223594 0.350597092122 0.989713934689 1.003716197359
0.622000000000 1.041536379330 1.761498842180 0.353603845097 0.988820603021 1.004537416962
0.623000000000 1.038866011353 1.758895583697 0.356666564617 0.987822363171 1.005281376163
0.624000000000 1.036023217128 1.756242497019 0.359676800867 0.986747484716 1.006016219695
0.625000000000 1.033236501711 1.753677817161 0.362845023806 0.985618974832 1.006712190216
0.626000000000 1.030488979537 1.751143803229 0.366129013631 0.984465266041 1.007472420389
0.627000000000 1.027831405281 1.748684030579 0.369542876862 0.983408387163 1.008154836118
0.628000000000 1.025173753759 1.746338895720 0.373035981781 0.982420556369 1.008807116346
0.629000000000 1.022544424228 1.743962251910 0.376676187546 0.981537797856 1.009615293106
0.630000000000 1.019825337832 1.741529283015 0.380344287917 0.980599833287 1.010512882445
0.631000000000 1.016910586164 1.739014115494 0.383908233615 0.979623564297 1.011421000878
0.632000000000 1.014052128726 1.736438380077 0.387412341069 0.978577397767 1.012218805910
0.633000000000 1.011238582246 1.733760999348 0.390733575726 0.977418689991 1.012943322336
0.634000000000 1.008525134370 1.730979775860 0.393908565498 0.976285216241 1.013595842449
0.635000000000 1.005820762612 1.727957778632 0.397051413166 0.975179128912 1.014097951457
0.636000000000 1.003071425214 1.724809710356 0.400274703495 0.974164532353 1.014614621947
0.637000000000 1.000302391100 1.721579274847 0.403443748118 0.973050197848 1.015099120549
0.638000000000 0.997688067951 1.718200507692 0.406528670616 0.971833727797 1.015469492217
0.639000000000 0.995152935073 1.714597577504 0.409614484134 0.970655584532 1.015761373895
0.640000000000 0.992650923275 1.710632825850 0.412629773415 0.969483190240 1.016035647253
0.641000000000 0.990188594175 1.706455494012 0.415578860672 0.968338589793 1.016203135277
0.642000000000 0.987799907844 1.702189343707 0.418369750605 0.967154631015 1.016375161933
0.643000000000 0.985435498855 1.697796426857 0.421118762981 0.966053820150 1.016392480545
0.644000000000 0.982956152866 1.693357649773 0.423735021005 0.964967473649 1.016265235931
0.645000000000 0.980457137102 1.688841877222 0.426155518589 0.963916230624 1.016117131723
0.646000000000 0.977881534545 1.684284617644 0.428471210384 0.962937487352 1.015892786977
0.647000000000 0.975225411600 1.679703906909 0.430678314997 0.961984787322 1.015659284937
0.648000000000 0.972620715824 1.675061122288 0.432786218897 0.961070529221 1.015372247441
0.649000000000 0.970097928704 1.670388186498 0.434930754260 0.960095450491 1.015042205580
0.650000000000 0.967562373685 1.665896653206 0.437118532925 0.959229395450 1.014749941032
0.651000000000 0.965157690539 1.661539152805 0.439391264922 0.958402086305 1.014346839311
0.652000000000 0.962636601372 1.657315117097 0.441851367675 0.957539097889 1.013919496650
0.653000000000 0.959981285296 1.653199649631 0.444354643904 0.956706111521 1.013577503669
0.654000000000 0.957203788350 1.649097262274 0.446843601733 0.956016994688 1.013140065920
0.655000000000 0.954360911097 1.644970917820 0.449302249957 0.955516998833 1.012756330631
0.656000000000 0.951519960899 1.640827055416 0.451766639759 0.955207254706 1.012553843156
0.657000000000 0.948697091068 1.636715602568 0.454259227367 0.954958940744 1.012482271660
0.658000000000 0.945886107106 1.632572725684 0.456898612116 0.954751537168 1.012552534033
0.659000000000 0.943090147296 1.628390565002 0.459675356062 0.954496344479 1.012823120305
0.660000000000 0.940289164867 1.624258088972 0.462598634904 0.954236165857 1.013265361882
0.661000000000 0.937473848784 1.620193720263 0.465657161176 0.953907940521 1.013816559656
0.662000000000 0.934758472387 1.616076285488 0.468782309962 0.953463815398 1.014323454017
0.663000000000 0.932232771774 1.611970972592 0.471941888400 0.952957382859 1.014811327774
0.664000000000 0.929773395714 1.607953836447 0.475168604309 0.952359995797 1.015225217709
0.665000000000 0.927237185941 1.604008818075 0.478404685717 0.951580821788 1.015651179553
0.666000000000 0.924588992123 1.599999398035 0.481557913679 0.950748471309 1.016067012162
0.667000000000 0.921879613930 1.595892911524 0.484603926990 0.949970558516 1.016528700634
0.668000000000 0.919129955693 1.591645043897 0.487641754493 0.949258393962 1.017087598031
0.669000000000 0.916268317261 1.587335433789 0.490683752749 0.948590933473 1.017692404258
0.670000000000 0.913329260250 1.582902901032 0.493820861234 0.948064690210 1.018335612919
0.671000000000 0.910398889825 1.578384346489 0.497006237816 0.947627752443 1.019085999496
0.672000000000 0.907524247266 1.574004886237 0.500223829361 0.947248835240 1.019835639215
0.673000000000 0.904733423381 1.569653001491 0.503446400136 0.947099204629 1.020657415483
0.674000000000 0.902000367200 1.565244833023 0.506768199084 0.946993163577 1.021495569966
0.675000000000 0.899400946307 1.560834294383 0.510116881674 0.946928298148 1.022404297051
0.676000000000 0.896779415448 1.556478718850 0.513366226705 0.947043060493 1.023377761906
0.677000000000 0.894012624072 1.551988593560 0.516480691640 0.947268677782 1.024480886405
0.678000000000 0.891252989534 1.547458667861 0.519571482611 0.947562453693 1.025703498128
0.679000000000 0.888458616193 1.542838501545 0.522522801718 0.947953013959 1.026977125625
0.680000000000 0.885798773716 1.538236273385 0.525396689133 0.948427817510 1.028233863203
0.681000000000 0.883239471125 1.533585585095 0.528208882666 0.949055802431 1.029479891573
0.682000000000 0.880812807400 1.528862975637 0.531027919049 0.949771258133 1.030768622771
0.683000000000 0.878352982169 1.524080092546 0.533836390950 0.950577847161 1.032049105430
0.684000000000 0.875892841050 1.519274369032 0.536597209240 0.951575720510 1.033147900161
0.685000000000 0.873412325407 1.514478816157 0.539293405289 0.952680710392 1.034031001852
0.686000000000 0.870941557953 1.509602070104 0.541952444961 0.953795900129 1.034918294186
0.687000000000 0.868384158215 1.504646681250 0.544534411686 0.954799508370 1.035848797849
0.688000000000 0.865677048025 1.499656588713 0.547040537415 0.955746398267 1.036921684841
0.689000000000 0.862944749723 1.494678669188 0.549471681891 0.956852937456 1.038093772786
0.690000000000 0.860163701367 1.489769450632 0.551840367542 0.958205350294 1.039375791389
0.691000000000 0.857322033069 1.484956337063 0.554093194684 0.959756489844 1.040718664469
0.692000000000 0.854437417560 1.480145401868 0.556224810068 0.961326888772 1.042157137192
0.693000000000 0.851527574227 1.475331465905 0.558365408915 0.962869187390 1.043703798012
0.694000000000 0.848590615879 1.470505240787 0.560478472692 0.964502522477 1.045350831823
0.695000000000 0.845740279101 1.465639213577 0.562501130082 0.966062438903 1.047138029596
0.696000000000 0.842944967616 1.460763819786 0.564526842785 0.967537601930 1.049018932409
0.697000000000 0.840131784496 1.455822222801 0.566523922379 0.969000733319 1.050937082261
0.698000000000 0.837416721351 1.450866574217 0.568531097068 0.970425224207 1.052985474067
0.699000000000 0.834746534368 1.445963444448 0.570433911055 0.971878334353 1.055041363914
0.700000000000 0.832115875437 1.441047362374 0.572303025492 0.973351530689 1.057093265636
0.701000000000 0.829554347368 1.436115357892 0.574332856891 0.974826241354 1.059224279191
0.702000000000 0.827137750708 1.431225653431 0.576535254512 0.976300750958 1.061476499519
0.703000000000 0.824878353525 1.426236440522 0.578846417257 0.977726575838 1.063769189099
0.704000000000 0.822813609545 1.421115708136 0.581297913870 0.979259413180 1.066114191724
0.705000000000 0.820701975736 1.415957660707 0.583857282369 0.980998182753 1.068510865483
0.706000000000 0.818546980116 1.410712589383 0.586522336484 0.982860564041 1.070911737113
0.707000000000 0.816339321518 1.405434528888 0.589243234339 0.984868697213 1.073392855294
0.708000000000 0.814226018322 1.400042397459 0.591981425300 0.987073128411 1.076078269542
0.709000000000 0.812209027239 1.394586102488 0.594683793004 0.989253270443 1.078824643313
0.710000000000 0.810242016858 1.389040988701 0.597413544397 0.991629239043 1.081575457082
0.711000000000 0.808307071060 1.383410483222 0.600104872616 0.994197014497 1.084425811008
0.712000000000 0.806295838126 1.377616858698 0.602696465020 0.996890907307 1.087399656254
0.713000000000 0.804312358804 1.371770852491 0.605345041240 0.999523588388 1.090448363773
0.714000000000 0.802436313681 1.366008548195 0.608180763252 1.002124339538 1.093517516414
0.715000000000 0.800595048670 1.360124040430 0.611187287547 1.004515613023 1.096545002890
0.716000000000 0.798834528406 1.354249763048 0.614362510768 1.006683491017 1.099559986891
0.717000000000 0.797061086468 1.348433498363 0.617738831563 1.008772475779 1.102579506908
0.718000000000 0.795214972879 1.342722736638 0.621399287402 1.010874187289 1.105559320788
0.719000000000 0.793441811358 1.337039138930 0.625217498341 1.012902091061 1.108494377584
0.720000000000 0.791924150592 1.331330450336 0.629188937575 1.014853063789 1.111509849389
0.721000000000 0.790538546061 1.325483716102 0.633267243168 1.016784569763 1.114636971027
0.722000000000 0.789212126794 1.319575420187 0.637486757800 1.018632522752 1.117740142929
0.723000000000 0.787980840068 1.313590355825 0.641780422631 1.020567900285 1.120909132761
0.724000000000 0.786845373366 1.307695757432 0.646223914941 1.022554838504 1.124038099788
0.725000000000 0.785753966203 1.301830962035 0.650685672934 1.024507359261 1.127166818960
0.726000000000 0.784697756524 1.296068710675 0.655256144244 1.026373345083 1.130350765534
0.727000000000 0.783678911055 1.290336767648 0.659958448772 1.028189879257 1.133632833864
0.728000000000 0.782617007981 1.284604240944 0.664662536422 1.029985071172 1.136783799754
0.729000000000 0.781580465005 1.278855774803 0.669366425934 1.031845925648 1.139743505432
0.730000000000 0.780704762609 1.273099894633 0.674203209112 1.033899703732 1.142495371216
0.731000000000 0.779876359454 1.267251031704 0.679159895450 1.035998214030 1.145191375119
0.732000000000 0.779065364259 1.261403529912 0.684218285624 1.038241656514 1.147824401877
0.733000000000 0.778302739852 1.255712042863 0.689454232260 1.040625838113 1.150338617804
0.734000000000 0.777557596717 1.250283694866 0.694809601289 1.042949423363 1.152740908482
0.735000000000 0.776798649889 1.244947683025 0.700310560431 1.045271637887 1.154933325596
0.736000000000 0.776118611581 1.239597340811 0.706014050426 1.047617769766 1.156989202933
0.737000000000 0.775606672991 1.234237203810 0.711882766942 1.049837164047 1.158917239001
0.738000000000 0.775104180266 1.228999356198 0.717992814359 1.051883553202 1.160799006302
0.739000000000 0.774723302320 1.223771523522 0.724066214056 1.053787356202 1.162627423536
0.740000000000 0.774593543613 1.218572286950 0.730158012666 1.055636967890 1.164363829301
0.741000000000 0.774606736335 1.213436201962 0.736174111584 1.057379877876 1.165949391421
0.742000000000 0.774758712144 1.208158541496 0.742153289268 1.059172779770 1.167410889428
0.743000000000 0.774880369067 1.202656656262 0.748220326948 1.061037067774 1.168837861779
0.744000000000 0.774841441821 1.197145546220 0.754174074474 1.062723239568 1.170153848383
0.745000000000 0.774726254030 1.191649299248 0.760003992784 1.064340442121 1.171425619321
0.746000000000 0.774638484767 1.186225463164 0.765646944514 1.065907304118 1.172805451807
0.747000000000 0.774615327455 1.180835703687 0.771151485432 1.067441491104 1.174480103824
0.748000000000 0.774648389372 1.175551818944 0.776577235470 1.068936366581 1.176305057656
0.749000000000 0.774710738838 1.170327242317 0.781885172653 1.070508041157 1.178051578700
0.750000000000 0.774870810845 1.165285477137 0.787142558163 1.071948093790 1.179612279197
0.751000000000 0.774925349764 1.160326437135 0.792275935771 1.073217095343 1.181012409502
0.752000000000 0.774862955379 1.155392192225 0.797404022833 1.074476231466 1.182219098471
0.753000000000 0.774939135054 1.150534985494 0.802632535009 1.075749001126 1.183203605462
0.754000000000 0.775092956230 1.145713257988 0.807815028733 1.077002785586 1.184052238627
0.755000000000 0.775277427102 1.141077784928 0.813025585764 1.078047205150 1.184696661766
0.756000000000 0.775546597975 1.136480719886 0.818132958145 1.078866402076 1.185186692690
0.757000000000 0.775865633179 1.131916817018 0.823302393760 1.079487109094 1.185644992830
0.758000000000 0.776164796772 1.127335074345 0.828515948363 1.079938456295 1.186224670641
0.759000000000 0.776470702656 1.122635562138 0.833792529403 1.080309677308 1.186666183292
0.760000000000 0.776633276527 1.117905920676 0.839185166100 1.080506885359 1.187112501168
0.761000000000 0.776709997040 1.113106541338 0.844674857447 1.080576633444 1.187603604890
0.762000000000 0.776861414010 1.108142780460 0.850202244336 1.080483630537 1.188160950445
0.763000000000 0.777081745730 1.103089679852 0.855742857824 1.080175727061 1.188686249250
0.764000000000 0.777386054690 1.097801012011 0.861377201751 1.079685712472 1.189222267279
0.765000000000 0.777679408591 1.092457561982 0.867143641930 1.078923833126 1.189804670725
0.766000000000 0.778044562537 1.087125076543 0.873099151577 1.078037575495 1.190304643150
0.767000000000 0.778484137446 1.081677640635 0.879159632012 1.077079311609 1.190756094480
0.768000000000 0.779003541525 1.076240212816 0.885296299787 1.075992292043 1.191279424967
0.769000000000 0.779579637166 1.070767860094 0.891640719362 1.074759039560 1.191837396387
0.770000000000 0.779990785545 1.065120964598 0.898196611002 1.073531638713 1.192528780110
0.771000000000 0.780415632155 1.059291893611 0.904906710204 1.072328332159 1.193258504143
0.772000000000 0.780831688988 1.053315880054 0.911704060185 1.070973979668 1.193974900394
0.773000000000 0.781230895620 1.047354052810 0.918457104629 1.069517946549 1.194762838532
0.774000000000 0.781647012567 1.041376614124 0.925215789268 1.067929033435 1.195588209642
0.775000000000 0.781997444707 1.035356855913 0.932058351021 1.066332433669 1.196331095053
0.776000000000 0.782358181848 1.029218645206 0.938945909259 1.064725841987 1.196899665766
0.777000000000 0.782638471373 1.022964837078 0.945820188161 1.062991699421 1.197400296003
0.778000000000 0.782820600811 1.016702660252 0.952731129431 1.061150582327 1.197835824176
0.779000000000 0.782950633944 1.010326764225 0.959739307545 1.059386195008 1.198305706868
0.780000000000 0.783173028322 1.003951648017 0.966926705033 1.057506991160 1.198750012892
0.781000000000 0.783480443384 0.997595973928 0.974190411444 1.055542095846 1.199196425974
0.782000000000 0.783806700374 0.991125037770 0.981482178013 1.053528863110 1.199731474832
0.783000000000 0.784063743300 0.984594585995 0.988906095248 1.051400824895 1.200245954720
0.784000000000 0.784418823975 0.978058260433 0.996329202269 1.049212993502 1.200686605763
0.785000000000 0.784867228832 0.971519750198 1.003851872538 1.046982877101 1.201145041688
0.786000000000 0.785450794163 0.964819147912 1.011406225938 1.044739355454 1.201654480294
0.787000000000 0.786070193561 0.957977925399 1.018992144487 1.042535111000 1.202370467330
0.788000000000 0.786695746852 0.951020046332 1.026637851532 1.040429667300 1.203162602364
0.789000000000 0.787263004882 0.943994761529 1.034370324342 1.038272487275 1.203984487203
0.790000000000 0.787925515709 0.936929664543 1.042234824016 1.035887967949 1.204755837062
0.791000000000 0.788685777817 0.929831824852 1.050084800276 1.033362815843 1.205400933449
0.792000000000 0.789533567750 0.922699716781 1.057813686932 1.030928753488 1.206025246369
0.793000000000 0.790509694173 0.915631807725 1.065415158417 1.028590510631 1.206755566667
0.794000000000 0.791630516593 0.908666022281 1.072929948575 1.026298522917 1.207467547563
0.795000000000 0.792855036699 0.901725622565 1.080379031083 1.024080724344 1.208280305785
0.796000000000 0.794132030655 0.894731323316 1.087658877494 1.021844292067 1.209206017235
0.797000000000 0.795495744170 0.887677326705 1.094906927227 1.019532955355 1.210215658355
0.798000000000 0.796858527144 0.880541732782 1.102250471581 1.017289369931 1.211202033238
0.799000000000 0.798177043952 0.873366571473 1.109503659650 1.015206045581 1.212269090066
0.800000000000 0.799596011065 0.866069844349 1.116716458364 1.013286540726 1.213485296675
0.801000000000 0.801068318306 0.858740413335 1.123845755103 1.011512760121 1.214609198723
0.802000000000 0.802433617970 0.851357494219 1.130910631850 1.009811461149 1.215644448088
0.803000000000 0.803647618933 0.843868872987 1.137979298680 1.008081591204 1.216792446826
0.804000000000 0.804749182029 0.836387407708 1.144958044316 1.006389985727 1.218105179795
0.805000000000 0.805870526758 0.828925823590 1.151986139014 1.004713121962 1.219576304805
0.806000000000 0.807094954879 0.821402745269 1.159158513312 1.003256635217 1.221087885541
0.807000000000 0.808347139380 0.813995258193 1.166444895345 1.001915297652 1.222655056361
0.808000000000 0.809654161564 0.806768656820 1.173644990202 1.000471454884 1.224101384554
0.809000000000 0.811184738912 0.799601083820 1.180750524186 0.999012477761 1.225417734962
0.810000000000 0.812971106682 0.792320008698 1.187825121682 0.997617332963 1.226741507796
0.811000000000 0.814971300527 0.784934409730 1.194898998536 0.996292150719 1.228133795146
0.812000000000 0.817048229493 0.777564957387 1.201987075093 0.994992280643 1.229489964240
0.813000000000 0.819176366006 0.770143988930 1.208937382339 0.993840981713 1.230645121367
0.814000000000 0.821466136776 0.762695988865 1.215775335689 0.992734367292 1.231646459208
0.815000000000 0.824004002003 0.755360313328 1.222562573896 0.991689037776 1.232641318998
0.816000000000 0.826582016644 0.748163681940 1.229272449134 0.990754782298 1.233666676955
0.817000000000 0.829175010739 0.741073876134 1.235852168655 0.990006115017 1.234467012468
0.818000000000 0.831818401581 0.733986890923 1.242509713590 0.989477951838 1.235062742937
0.819000000000 0.834497503081 0.726954008707 1.249295256173 0.989041588093 1.235632171410
0.820000000000 0.837340714140 0.719836466654 1.256235581997 0.988689763589 1.236164826048
0.821000000000 0.840171410867 0.712523895178 1.263309570043 0.988490073511 1.236586225063
0.822000000000 0.842975760221 0.705124351265 1.270428748005 0.988346116058 1.236772613265
0.823000000000 0.845796896355 0.697752777608 1.277447625098 0.988143952582 1.236921370904
0.824000000000 0.848710310127 0.690369468765 1.284249129123 0.987827597442 1.236964005427
0.825000000000 0.851820839323 0.682998501594 1.290726011148 0.987425420046 1.236970147911
0.826000000000 0.855164714784 0.675576936307 1.297057862642 0.987018769326 1.236775540145
0.827000000000 0.858672326228 0.668049567294 1.303434573247 0.986564719683 1.236396342924
0.828000000000 0.862249554915 0.660527752588 1.309809777923 0.986000027435 1.235970916663
0.829000000000 0.865729737475 0.653085953374 1.316177665921 0.985268533056 1.235609142167
0.830000000000 0.869091552673 0.645743537303 1.322566604726 0.984463147421 1.235134907960
0.831000000000 0.872396350303 0.638552233061 1.328853011234 0.983554053373 1.234652615360
0.832000000000 0.875749240063 0.631515789283 1.335198055713 0.982613373991 1.234073867762
0.833000000000 0.879341263254 0.624543241728 1.341654689571 0.981669372532 1.233369849437
0.834000000000 0.883151033245 0.617429645337 1.348110162953 0.980570175324 1.232516873962
0.835000000000 0.887270801731 0.610244016126 1.354507142242 0.979422811486 1.231440799699
0.836000000000 0.891568821768 0.603074471772 1.360907401761 0.978350431061 1.230227373534
0.837000000000 0.895929442242 0.595705336851 1.367395859483 0.977256866491 1.228878837342
0.838000000000 0.900399404613 0.588402164501 1.373893315840 0.976144906891 1.227239017934
0.839000000000 0.904852534450 0.581136700569 1.380444738695 0.974996743487 1.225391850386
0.840000000000 0.909193888486 0.573777928820 1.387044107532 0.973856760880 1.223290667420
0.841000000000 0.913583631753 0.566224842826 1.393687634113 0.972886844956 1.221050458365
0.842000000000 0.918000107483 0.558692318959 1.400363566875 0.971961709361 1.218570462830
0.843000000000 0.922417794068 0.551132225763 1.407017098948 0.970921557704 1.215842560905
0.844000000000 0.926857655732 0.543622984374 1.413702887270 0.969730665435 1.212834974435
0.845000000000 0.931241450733 0.536176158786 1.420440712433 0.968640243053 1.209624788138
0.846000000000 0.935739044211 0.528674451323 1.427080098401 0.967534890066 1.206303752726
0.847000000000 0.940309564195 0.521055401932 1.433730166788 0.966257423485 1.202947417130
0.848000000000 0.944689029336 0.513339471604 1.440302929023 0.964772384114 1.199566963116
0.849000000000 0.949047908336 0.505675632130 1.446944977916 0.963331331068 1.196020567513
0.850000000000 0.953548883639 0.497974183564 1.453570739760 0.962026022828 1.192383555946
0.851000000000 0.958020069812 0.490122439359 1.460139691058 0.960813678291 1.188748444193
0.852000000000 0.962463884571 0.482098837104 1.466646635640 0.959673450291 1.184975189865
0.853000000000 0.966875683758 0.473963036335 1.473118408529 0.958657141287 1.181049743957
0.854000000000 0.971363684253 0.465904309455 1.479571883409 0.957814057314 1.177005142824
0.855000000000 0.975918139858 0.457901260423 1.486046161055 0.957035612186 1.172799163445
0.856000000000 0.980552908649 0.449907824318 1.492486411084 0.956320817394 1.168544611751
0.857000000000 0.985241268359 0.442067594279 1.498810604080 0.955700798849 1.164197223621
0.858000000000 0.989882894855 0.434345301876 1.505206711037 0.955050564235 1.159723758885
0.859000000000 0.994438158067 0.426700027929 1.511701592744 0.954468087996 1.155295987997
0.860000000000 0.998967348643 0.419113498066 1.518272525222 0.953865226983 1.150804353719
0.861000000000 1.003480409206 0.411555949016 1.524878126174 0.953301564328 1.146308696086
0.862000000000 1.008075616025 0.403858504283 1.531464152823 0.952702103252 1.142010614947
0.863000000000 1.012662674591 0.396047119265 1.537981112312 0.952179992455 1.137864326083
0.864000000000 1.017214687233 0.388109539155 1.544481349369 0.951794183071 1.133881586547
0.865000000000 1.021517644820 0.380196403658 1.551178314309 0.951491317773 1.129997224635
0.866000000000 1.025586378158 0.372502687133 1.558184214417 0.951221881921 1.126000053636
0.867000000000 1.029523664367 0.364947398736 1.565379203591 0.950996436240 1.121789312037
0.868000000000 1.033401407482 0.357427911693 1.572822539178 0.950690362638 1.117576772354
0.869000000000 1.037184390891 0.349919585317 1.580546773767 0.950325309094 1.113304976835
0.870000000000 1.040870322654 0.342578982860 1.588491912007 0.949875592599 1.109091191782
0.871000000000 1.044446619031 0.335403581744 1.596537015341 0.949355363058 1.104794656713
0.872000000000 1.048009904266 0.328343018649 1.604556108221 0.948927426058 1.100277156519
0.873000000000 1.051561094825 0.321397158962 1.612567563152 0.948514950133 1.095613445922
0.874000000000 1.055069799824 0.314561465075 1.620726302889 0.948001393582 1.090837980765
0.875000000000 1.058423743418 0.307904290863 1.629023071946 0.947509037651 1.085801614379
0.876000000000 1.061607638847 0.301368415814 1.637270434738 0.946949170227 1.080726335723
0.877000000000 1.064767910233 0.294921033231 1.645536447886 0.946364945322 1.075673408061
0.878000000000 1.067890436865 0.288436565819 1.653821258431 0.945856631437 1.070568330754
0.879000000000 1.070892017004 0.281915733973 1.662131435003 0.945403704460 1.065447913610
0.880000000000 1.073750032727 0.275314832294 1.670525964598 0.945014540594 1.060349918487
0.881000000000 1.076569931149 0.268776300539 1.678825800170 0.944730793531 1.055230448466
0.882000000000 1.079403591219 0.262275713938 1.687175857857 0.944627414291 1.050105159970
0.883000000000 1.082240041353 0.255869263067 1.695570051117 0.944582147619 1.045096929890
0.884000000000 1.084964796373 0.249580075501 1.703886887652 0.944573795470 1.040183809885
0.885000000000 1.087672996383 0.243287243247 1.712100936127 0.944529313698 1.035350830436
0.886000000000 1.090391683998 0.237036351095 1.720253799711 0.944538452953 1.030665603220
0.887000000000 1.093104219760 0.230738471269 1.728220627642 0.944638235945 1.026040055132
0.888000000000 1.095648599872 0.224314096562 1.736210760277 0.944837643981 1.021390163843
0.889000000000 1.098129741231 0.217941510618 1.744204367824 0.945122265981 1.016590064283
0.890000000000 1.100538192651 0.211638789275 1.752153326333 0.945344759086 1.011846804164
0.891000000000 1.102954079841 0.205252133793 1.760072833623 0.945477686426 1.007050691144
0.892000000000 1.105343155515 0.198763599134 1.767896580894 0.945524425168 1.002211873335
0.893000000000 1.107789037302 0.192211133013 1.775675776958 0.945586407972 0.997476328274
0.894000000000 1.110161374764 0.185673188117 1.783385006067 0.945656226965 0.992755880442
0.895000000000 1.112485448954 0.179050497520 1.791007602512 0.945726341021 0.988050084011
0.896000000000 1.114810561176 0.172207303127 1.798546794011 0.945850558626 0.983453981596
0.897000000000 1.117092531272 0.165324820818 1.805901749925 0.946159249266 0.978940723979
0.898000000000 1.119317109724 0.158463810025 1.813155122248 0.946721518063 0.974612548338
0.899000000000 1.121584195301 0.151675295857 1.820247655358 0.947451849517 0.970390681029
0.900000000000 1.123878658257 0.145013405142 1.827219285554 0.948293111369 0.966301114333
0.901000000000 1.126177332316 0.138500720823 1.834017461678 0.949287807488 0.962221282188
0.902000000000 1.128380958009 0.132101443889 1.840790383997 0.950333019324 0.958040196937
0.903000000000 1.130582617117 0.125929260615 1.847561977141 0.951528995448 0.953830170630
0.904000000000 1.132825853246 0.119919270310 1.854341478375 0.952847188962 0.949610592102
0.905000000000 1.135101659745 0.113818666566 1.861046547280 0.954351473282 0.945372257920
0.906000000000 1.137429923258 0.107776330473 1.867701061738 0.955821575911 0.941175955429
0.907000000000 1.139872252638 0.101754479361 1.874444435343 0.957279110995 0.937002559865
0.908000000000 1.142294560730 0.095684956395 1.881267613134 0.958732859455 0.932585986833
0.909000000000 1.144700347972 0.089578417087 1.888196224516 0.960304895693 0.928056858826
0.910000000000 1.147042703860 0.083522206049 1.895074454688 0.961879525006 0.923492250465
0.911000000000 1.149256400852 0.077599602406 1.901844889536 0.963513099414 0.918904800841
0.912000000000 1.151584643790 0.071860742932 1.908456361357 0.965370879615 0.914330820585
0.913000000000 1.153981005220 0.066282419402 1.914936725946 0.967452775607 0.909740012819
0.914000000000 1.156240701407 0.060741484962 1.921438115029 0.969541705191 0.905058773578
0.915000000000 1.158343161215 0.055323106181 1.927927457173 0.971616268120 0.900306593376
0.916000000000 1.160317547902 0.049891532431 1.934229165514 0.973572887972 0.895516454525
0.917000000000 1.162152980911 0.044446851679 1.940257714986 0.975437296231 0.890738506509
0.918000000000 1.164032573715 0.039128227644 1.946226355255 0.977272649475 0.886016322452
0.919000000000 1.165876538309 0.033946223855 1.952207117149 0.979085702089 0.881212976168
0.920000000000 1.167605164997 0.028743009105 1.958220096160 0.980825522938 0.876362005185
0.921000000000 1.169366521890 0.023557456186 1.964303275560 0.982449364327 0.871426839087
0.922000000000 1.171168519504 0.018485805109 1.970348674598 0.983985408942 0.866340482412
0.923000000000 1.172927991127 0.013381339834 1.976498607485 0.985511625627 0.861123280090
0.924000000000 1.174558092565 0.008356316265 1.982533082370 0.987136099531 0.855871213441
0.925000000000 1.176008797427 0.003449690591 1.988617240737 0.988733339786 0.850731310169
0.926000000000 1.177257779295 -0.001280112210 1.994874655192 0.990102724137 0.845762269059
0.927000000000 1.178384916534 -0.005916522283 2.001143121401 0.991288726229 0.841052976884
0.928000000000 1.179452669378 -0.010502630692 2.007264912713 0.992275416288 0.836421617541
0.929000000000 1.180466477436 -0.015108120534 2.013171409867 0.993035043873 0.831744319722
0.930000000000 1.181422459370 -0.019643889591 2.019006262453 0.993829015119 0.827041797497
0.931000000000 1.182194609784 -0.024242829263 2.024886757551 0.994605232013 0.822466392389
0.932000000000 1.182793631206 -0.028878361700 2.030862024365 0.995337139766 0.818032138074
0.933000000000 1.183255144510 -0.033608752347 2.036948412154 0.995975256185 0.813748173002
0.934000000000 1.183771845135 -0.038355715627 2.043063911894 0.996480999872 0.809607726780
0.935000000000 1.184259849230 -0.043006881077 2.049123384724 0.996940628691 0.805632676749
0.936000000000 1.184726102067 -0.047503477703 2.055176066990 0.997445258969 0.801802322671
0.937000000000 1.185141302533 -0.051861584418 2.061137738669 0.998077560323 0.798146665548
0.938000000000 1.185449207221 -0.056114496996 2.067039256316 0.998816109256 0.794610105595
0.939000000000 1.185533690478 -0.060350242981 2.072912293662 0.999589525648 0.791276790614
0.940000000000 1.185406773860 -0.064537881770 2.078737630082 1.000434752401 0.788285599055
0.941000000000 1.185170058528 -0.068817561382 2.084532841830 1.001289484818 0.785510089148
0.942000000000 1.184752810370 -0.073158495604 2.090462293041 1.002131011558 0.782918794752
0.943000000000 1.184106981382 -0.077453924990 2.096448810718 1.002943543871 0.780475788099
0.944000000000 1.183292324648 -0.081698547633 2.102402544813 1.003716510111 0.778167685037
0.945000000000 1.182307359460 -0.086012880518 2.108441097599 1.004518553580 0.775920300281
0.946000000000 1.181052624655 -0.090494139257 2.114414426583 1.005361918833 0.773771981470
0.947000000000 1.179493160688 -0.095130269231 2.120389691903 1.006252307283 0.771654294268
0.948000000000 1.177665209759 -0.100013585005 2.126524322824 1.007261547121 0.769448429059
0.949000000000 1.175763561336 -0.104956512894 2.132808237999 1.008369211460 0.767357117377
0.950000000000 1.173817436085 -0.109769086547 2.139168776000 1.009487875774 0.765442762927
0.951000000000 1.171815614500 -0.114579124096 2.145528132702 1.010643435513 0.763605609466
0.952000000000 1.169880760620 -0.119256643021 2.151896494736 1.011811940915 0.761735609418
0.953000000000 1.167961305669 -0.123856343182 2.158236704716 1.012973462269 0.759770598884
0.954000000000 1.166062117271 -0.128388718158 2.164481914524 1.014296625566 0.757787592163
0.955000000000 1.164157643306 -0.132861922135 2.170678168665 1.015682165065 0.756062400905
0.956000000000 1.162225687437 -0.137281213167 2.176809035302 1.017108062862 0.754476658255
0.957000000000 1.160419308946 -0.141569226155 2.182753415479 1.018516983775 0.753085084732
0.958000000000 1.158559307601 -0.145771036197 2.188568034682 1.019917542065 0.751876654936
0.959000000000 1.156608849084 -0.150007746556 2.194431344599 1.021381433992 0.750839991742
0.960000000000 1.154646049293 -0.154368005911 2.200410428311 1.022740230937 0.749857452399
0.961000000000 1.152611487172 -0.158802234873 2.206536639160 1.024052056918 0.749054980390
0.962000000000 1.150486013987 -0.163196648053 2.212721409724 1.025373162542 0.748392354793
0.963000000000 1.148334250093 -0.167500082689 2.218826184994 1.026802390978 0.747630118816
0.964000000000 1.146260076917 -0.171786860033 2.224834462805 1.028295019561 0.746745461868
0.965000000000 1.144197273028 -0.176045728900 2.230793250149 1.029776706799 0.745749946593
0.966000000000 1.142037673758 -0.180324659598 2.236549210385 1.031098192857 0.744627163894
0.967000000000 1.139826334006 -0.184650646429 2.242189330024 1.032383681873 0.743359752949
0.968000000000 1.137705760126 -0.188963807866 2.247820781017 1.033768166448 0.741928806282
0.969000000000 1.135682823329 -0.193077538282 2.253416500488 1.035018120776 0.740439175171
0.970000000000 1.133766835059 -0.197027736691 2.258799770647 1.036058442835 0.739009240234
0.971000000000 1.132041358259 -0.200805763938 2.263885134116 1.036964776958 0.737622876232
0.972000000000 1.130449755787 -0.204354565135 2.268727523281 1.037799269543 0.736246496210
0.973000000000 1.128715318804 -0.207568131960 2.273276206245 1.038830462010 0.734799501987
0.974000000000 1.126903217559 -0.210558104070 2.277593331661 1.039894686473 0.733372746403
0.975000000000 1.125115345714 -0.213311638002 2.281816859948 1.040825420384 0.731988949528
0.976000000000 1.123389115766 -0.215937558755 2.285964906738 1.041648423585 0.730628956458
0.977000000000 1.121737015630 -0.218466951470 2.290069096676 1.042309412615 0.729240892632
0.978000000000 1.120210105005 -0.220964736287 2.293990815312 1.042886312562 0.727790440876
0.979000000000 1.118784390807 -0.223488125790 2.297858753236 1.043543475828 0.726320198170
0.980000000000 1.117299855184 -0.225959002317 2.301547952742 1.044363617698 0.724750464290
0.981000000000 1.115798063532 -0.228303939772 2.305000402204 1.045391656676 0.723196471043
0.982000000000 1.114359269882 -0.230509654203 2.308235318717 1.046545416832 0.721841494868
0.983000000000 1.112981076445 -0.232508765101 2.311314950959 1.047701661404 0.720608126962
0.984000000000 1.111762796253 -0.234226634938 2.314358966957 1.048887299645 0.719389578577
0.985000000000 1.110736299959 -0.235692962122 2.317358579816 1.050116734790 0.718150728008
0.986000000000 1.109821221088 -0.237034512518 2.320235637530 1.051194605059 0.716947432478
0.987000000000 1.108898725769 -0.238126861369 2.322911199320 1.052025052231 0.715787236461
0.988000000000 1.108054973410 -0.238861042738 2.325221854532 1.052861323542 0.714698289952
0.989000000000 1.107454834743 -0.239410484811 2.327272830413 1.053804200793 0.713669249594
0.990000000000 1.107066325115 -0.239805448651 2.329130135542 1.054943868188 0.712659480874
0.991000000000 1.106752784949 -0.240062980973 2.330799623653 1.056168484717 0.711586343918
0.992000000000 1.106540737228 -0.240331668277 2.332294559131 1.057539020476 0.710633967075
0.993000000000 1.106248750578 -0.240480864082 2.333480277377 1.059040266041 0.709769483960
0.994000000000 1.105854760953 -0.240619895945 2.334455395179 1.060485656121 0.708998248600
0.995000000000 1.105446187538 -0.240695828738 2.335289622263 1.061747938452 0.708275889434
0.996000000000 1.105126557058 -0.240777398262 2.336050877386 1.062867903518 0.707606960848
0.997000000000 1.104793414704 -0.240800959433 2.336737357032 1.063911765460 0.707014332047
0.998000000000 1.104463590171 -0.240730054421 2.337345008053 1.064700011235 0.706461933723
0.999000000000 1.104232943656 -0.240618315975 2.337785267451 1.065152076333 0.706161175135
1.000000000000 1.104182512203 -0.240565834613 2.337970242786 1.065328675176 0.706112409092

